A Systolic Array Architecture for Nonlinear Activation Functions and Softmax Computation using Chebyshev Polynomials

Neural Network Accelerators have gained popularity in recent years due to their greater efficiency than CPU-based platforms. Often, these accelerators utilize different hardware units for univariate activation functions, such as tanh, and the multivariate softmax, thereby missing opportunities for resource sharing between them. In this paper, we describe a novel systolic array-based activation unit architecture that supports multiple univariate activation functions as well as the softmax function. By utilizing Chebyshev polynomial approximations, our activation function unit achieves up to 71% lower mean absolute error for tanh compared to a CORDIC baseline, while using 4.6% less area and 5.1% less power. Our softmax approximation enables a 44.6% and 79.0% lower KL divergence compared to CORDIC and a piecewise-linear approximation, respectively.

==> figures/errorplot-data/sigmoid.csv <==
x,true,cheb,cordic,cordic_bp,pwl_025,pwl_05,pwl_10,pwl_20,err_cheb,err_cordic,err_cordic_bp,err_pwl_025,err_pwl_05,err_pwl_10,err_pwl_20
-4.000000,0.01798621,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01798621,0.01798621,0.01798621,0.01798621,0.01798621,0.01798621,0.01798621
-3.992000,0.01812806,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01812806,0.01812806,0.01812806,0.01812806,0.01812806,0.01812806,0.01812806
-3.984000,0.01827100,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01827100,0.01827100,0.01827100,0.01827100,0.01827100,0.01827100,0.01827100
-3.976000,0.01841506,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01841506,0.01841506,0.01841506,0.01841506,0.01841506,0.01841506,0.01841506
-3.968000,0.01856022,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01856022,0.01856022,0.01856022,0.01856022,0.01856022,0.01856022,0.01856022
-3.960000,0.01870651,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01870651,0.01870651,0.01870651,0.01870651,0.01870651,0.01870651,0.01870651
-3.952000,0.01885393,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01885393,0.01885393,0.01885393,0.01885393,0.01885393,0.01885393,0.01885393
-3.944000,0.01900249,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01900249,0.01900249,0.01900249,0.01900249,0.01900249,0.01900249,0.01900249
-3.936000,0.01915219,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01915219,0.01915219,0.01915219,0.01915219,0.01915219,0.01915219,0.01915219
-3.928000,0.01930306,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01930306,0.01930306,0.01930306,0.01930306,0.01930306,0.01930306,0.01930306
-3.920000,0.01945508,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01945508,0.01945508,0.01945508,0.01945508,0.01945508,0.01945508,0.01945508
-3.912000,0.01960829,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01960829,0.01960829,0.01960829,0.01960829,0.01960829,0.01960829,0.01960829
-3.904000,0.01976267,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01976267,0.01976267,0.01976267,0.01976267,0.01976267,0.01976267,0.01976267
-3.896000,0.01991824,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.01991824,0.01991824,0.01991824,0.01991824,0.01991824,0.01991824,0.01991824
-3.888000,0.02007502,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02007502,0.02007502,0.02007502,0.02007502,0.02007502,0.02007502,0.02007502
-3.880000,0.02023300,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02023300,0.02023300,0.02023300,0.02023300,0.02023300,0.02023300,0.02023300
-3.872000,0.02039220,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02039220,0.02039220,0.02039220,0.02039220,0.02039220,0.02039220,0.02039220
-3.864000,0.02055262,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02055262,0.02055262,0.02055262,0.02055262,0.02055262,0.02055262,0.02055262
-3.856000,0.02071428,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02071428,0.02071428,0.02071428,0.02071428,0.02071428,0.02071428,0.02071428
-3.848000,0.02087719,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02087719,0.02087719,0.02087719,0.02087719,0.02087719,0.02087719,0.02087719
-3.840000,0.02104135,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02104135,0.02104135,0.02104135,0.02104135,0.02104135,0.02104135,0.02104135
-3.832000,0.02120677,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02120677,0.02120677,0.02120677,0.02120677,0.02120677,0.02120677,0.02120677
-3.824000,0.02137346,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02137346,0.02137346,0.02137346,0.02137346,0.02137346,0.02137346,0.02137346
-3.816000,0.02154144,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02154144,0.02154144,0.02154144,0.02154144,0.02154144,0.02154144,0.02154144
-3.808000,0.02171070,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02171070,0.02171070,0.02171070,0.02171070,0.02171070,0.02171070,0.02171070
-3.800000,0.02188127,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02188127,0.02188127,0.02188127,0.02188127,0.02188127,0.02188127,0.02188127
-3.792000,0.02205315,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02205315,0.02205315,0.02205315,0.02205315,0.02205315,0.02205315,0.02205315
-3.784000,0.02222634,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02222634,0.02222634,0.02222634,0.02222634,0.02222634,0.02222634,0.02222634
-3.776000,0.02240087,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02240087,0.02240087,0.02240087,0.02240087,0.02240087,0.02240087,0.02240087
-3.768000,0.02257673,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02257673,0.02257673,0.02257673,0.02257673,0.02257673,0.02257673,0.02257673
-3.760000,0.02275394,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02275394,0.02275394,0.02275394,0.02275394,0.02275394,0.02275394,0.02275394
-3.752000,0.02293251,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02293251,0.02293251,0.02293251,0.02293251,0.02293251,0.02293251,0.02293251
-3.744000,0.02311245,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02311245,0.02311245,0.02311245,0.02311245,0.02311245,0.02311245,0.02311245
-3.736000,0.02329377,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02329377,0.02329377,0.02329377,0.02329377,0.02329377,0.02329377,0.02329377
-3.728000,0.02347647,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02347647,0.02347647,0.02347647,0.02347647,0.02347647,0.02347647,0.02347647
-3.720000,0.02366058,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02366058,0.02366058,0.02366058,0.02366058,0.02366058,0.02366058,0.02366058
-3.712000,0.02384609,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02384609,0.02384609,0.02384609,0.02384609,0.02384609,0.02384609,0.02384609
-3.704000,0.02403302,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02403302,0.02403302,0.02403302,0.02403302,0.02403302,0.02403302,0.02403302
-3.696000,0.02422138,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02422138,0.02422138,0.02422138,0.02422138,0.02422138,0.02422138,0.02422138
-3.688000,0.02441118,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02441118,0.02441118,0.02441118,0.02441118,0.02441118,0.02441118,0.02441118
-3.680000,0.02460243,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02460243,0.02460243,0.02460243,0.02460243,0.02460243,0.02460243,0.02460243
-3.672000,0.02479514,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02479514,0.02479514,0.02479514,0.02479514,0.02479514,0.02479514,0.02479514
-3.664000,0.02498932,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02498932,0.02498932,0.02498932,0.02498932,0.02498932,0.02498932,0.02498932
-3.656000,0.02518498,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02518498,0.02518498,0.02518498,0.02518498,0.02518498,0.02518498,0.02518498
-3.648000,0.02538213,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02538213,0.02538213,0.02538213,0.02538213,0.02538213,0.02538213,0.02538213
-3.640000,0.02558079,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02558079,0.02558079,0.02558079,0.02558079,0.02558079,0.02558079,0.02558079
-3.632000,0.02578096,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02578096,0.02578096,0.02578096,0.02578096,0.02578096,0.02578096,0.02578096
-3.624000,0.02598265,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02598265,0.02598265,0.02598265,0.02598265,0.02598265,0.02598265,0.02598265
-3.616000,0.02618588,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02618588,0.02618588,0.02618588,0.02618588,0.02618588,0.02618588,0.02618588
-3.608000,0.02639066,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02639066,0.02639066,0.02639066,0.02639066,0.02639066,0.02639066,0.02639066
-3.600000,0.02659699,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02659699,0.02659699,0.02659699,0.02659699,0.02659699,0.02659699,0.02659699
-3.592000,0.02680490,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02680490,0.02680490,0.02680490,0.02680490,0.02680490,0.02680490,0.02680490
-3.584000,0.02701438,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02701438,0.02701438,0.02701438,0.02701438,0.02701438,0.02701438,0.02701438
-3.576000,0.02722545,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02722545,0.02722545,0.02722545,0.02722545,0.02722545,0.02722545,0.02722545
-3.568000,0.02743813,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02743813,0.02743813,0.02743813,0.02743813,0.02743813,0.02743813,0.02743813
-3.560000,0.02765242,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02765242,0.02765242,0.02765242,0.02765242,0.02765242,0.02765242,0.02765242
-3.552000,0.02786834,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02786834,0.02786834,0.02786834,0.02786834,0.02786834,0.02786834,0.02786834
-3.544000,0.02808589,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02808589,0.02808589,0.02808589,0.02808589,0.02808589,0.02808589,0.02808589
-3.536000,0.02830510,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02830510,0.02830510,0.02830510,0.02830510,0.02830510,0.02830510,0.02830510
-3.528000,0.02852596,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02852596,0.02852596,0.02852596,0.02852596,0.02852596,0.02852596,0.02852596
-3.520000,0.02874850,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02874850,0.02874850,0.02874850,0.02874850,0.02874850,0.02874850,0.02874850
-3.512000,0.02897272,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02897272,0.02897272,0.02897272,0.02897272,0.02897272,0.02897272,0.02897272
-3.504000,0.02919863,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02919863,0.02919863,0.02919863,0.02919863,0.02919863,0.02919863,0.02919863
-3.496000,0.02942626,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02942626,0.02942626,0.02942626,0.02942626,0.02942626,0.02942626,0.02942626
-3.488000,0.02965560,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02965560,0.02965560,0.02965560,0.02965560,0.02965560,0.02965560,0.02965560
-3.480000,0.02988668,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.02988668,0.02988668,0.02988668,0.02988668,0.02988668,0.02988668,0.02988668
-3.472000,0.03011950,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03011950,0.03011950,0.03011950,0.03011950,0.03011950,0.03011950,0.03011950
-3.464000,0.03035408,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03035408,0.03035408,0.03035408,0.03035408,0.03035408,0.03035408,0.03035408
-3.456000,0.03059043,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03059043,0.03059043,0.03059043,0.03059043,0.03059043,0.03059043,0.03059043
-3.448000,0.03082856,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03082856,0.03082856,0.03082856,0.03082856,0.03082856,0.03082856,0.03082856
-3.440000,0.03106848,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03106848,0.03106848,0.03106848,0.03106848,0.03106848,0.03106848,0.03106848
-3.432000,0.03131022,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03131022,0.03131022,0.03131022,0.03131022,0.03131022,0.03131022,0.03131022
-3.424000,0.03155377,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03155377,0.03155377,0.03155377,0.03155377,0.03155377,0.03155377,0.03155377
-3.416000,0.03179915,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03179915,0.03179915,0.03179915,0.03179915,0.03179915,0.03179915,0.03179915
-3.408000,0.03204638,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03204638,0.03204638,0.03204638,0.03204638,0.03204638,0.03204638,0.03204638
-3.400000,0.03229546,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03229546,0.03229546,0.03229546,0.03229546,0.03229546,0.03229546,0.03229546
-3.392000,0.03254642,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03254642,0.03254642,0.03254642,0.03254642,0.03254642,0.03254642,0.03254642
-3.384000,0.03279926,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03279926,0.03279926,0.03279926,0.03279926,0.03279926,0.03279926,0.03279926
-3.376000,0.03305400,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03305400,0.03305400,0.03305400,0.03305400,0.03305400,0.03305400,0.03305400
-3.368000,0.03331065,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03331065,0.03331065,0.03331065,0.03331065,0.03331065,0.03331065,0.03331065
-3.360000,0.03356922,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03356922,0.03356922,0.03356922,0.03356922,0.03356922,0.03356922,0.03356922
-3.352000,0.03382973,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03382973,0.03382973,0.03382973,0.03382973,0.03382973,0.03382973,0.03382973
-3.344000,0.03409219,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03409219,0.03409219,0.03409219,0.03409219,0.03409219,0.03409219,0.03409219
-3.336000,0.03435662,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03435662,0.03435662,0.03435662,0.03435662,0.03435662,0.03435662,0.03435662
-3.328000,0.03462302,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03462302,0.03462302,0.03462302,0.03462302,0.03462302,0.03462302,0.03462302
-3.320000,0.03489141,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03489141,0.03489141,0.03489141,0.03489141,0.03489141,0.03489141,0.03489141
-3.312000,0.03516181,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03516181,0.03516181,0.03516181,0.03516181,0.03516181,0.03516181,0.03516181
-3.304000,0.03543422,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03543422,0.03543422,0.03543422,0.03543422,0.03543422,0.03543422,0.03543422
-3.296000,0.03570867,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03570867,0.03570867,0.03570867,0.03570867,0.03570867,0.03570867,0.03570867
-3.288000,0.03598516,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03598516,0.03598516,0.03598516,0.03598516,0.03598516,0.03598516,0.03598516
-3.280000,0.03626372,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03626372,0.03626372,0.03626372,0.03626372,0.03626372,0.03626372,0.03626372
-3.272000,0.03654435,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03654435,0.03654435,0.03654435,0.03654435,0.03654435,0.03654435,0.03654435
-3.264000,0.03682706,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03682706,0.03682706,0.03682706,0.03682706,0.03682706,0.03682706,0.03682706
-3.256000,0.03711188,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03711188,0.03711188,0.03711188,0.03711188,0.03711188,0.03711188,0.03711188
-3.248000,0.03739882,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03739882,0.03739882,0.03739882,0.03739882,0.03739882,0.03739882,0.03739882
-3.240000,0.03768789,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03768789,0.03768789,0.03768789,0.03768789,0.03768789,0.03768789,0.03768789
-3.232000,0.03797911,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03797911,0.03797911,0.03797911,0.03797911,0.03797911,0.03797911,0.03797911
-3.224000,0.03827248,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03827248,0.03827248,0.03827248,0.03827248,0.03827248,0.03827248,0.03827248
-3.216000,0.03856803,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03856803,0.03856803,0.03856803,0.03856803,0.03856803,0.03856803,0.03856803
-3.208000,0.03886578,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03886578,0.03886578,0.03886578,0.03886578,0.03886578,0.03886578,0.03886578
-3.200000,0.03916572,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03916572,0.03916572,0.03916572,0.03916572,0.03916572,0.03916572,0.03916572
-3.192000,0.03946789,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03946789,0.03946789,0.03946789,0.03946789,0.03946789,0.03946789,0.03946789
-3.184000,0.03977229,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.03977229,0.03977229,0.03977229,0.03977229,0.03977229,0.03977229,0.03977229
-3.176000,0.04007894,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04007894,0.04007894,0.04007894,0.04007894,0.04007894,0.04007894,0.04007894
-3.168000,0.04038786,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04038786,0.04038786,0.04038786,0.04038786,0.04038786,0.04038786,0.04038786
-3.160000,0.04069905,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04069905,0.04069905,0.04069905,0.04069905,0.04069905,0.04069905,0.04069905
-3.152000,0.04101254,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04101254,0.04101254,0.04101254,0.04101254,0.04101254,0.04101254,0.04101254
-3.144000,0.04132835,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04132835,0.04132835,0.04132835,0.04132835,0.04132835,0.04132835,0.04132835
-3.136000,0.04164648,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04164648,0.04164648,0.04164648,0.04164648,0.04164648,0.04164648,0.04164648
-3.128000,0.04196694,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04196694,0.04196694,0.04196694,0.04196694,0.04196694,0.04196694,0.04196694
-3.120000,0.04228977,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04228977,0.04228977,0.04228977,0.04228977,0.04228977,0.04228977,0.04228977
-3.112000,0.04261497,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04261497,0.04261497,0.04261497,0.04261497,0.04261497,0.04261497,0.04261497
-3.104000,0.04294256,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04294256,0.04294256,0.04294256,0.04294256,0.04294256,0.04294256,0.04294256
-3.096000,0.04327255,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04327255,0.04327255,0.04327255,0.04327255,0.04327255,0.04327255,0.04327255
-3.088000,0.04360497,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04360497,0.04360497,0.04360497,0.04360497,0.04360497,0.04360497,0.04360497
-3.080000,0.04393982,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04393982,0.04393982,0.04393982,0.04393982,0.04393982,0.04393982,0.04393982
-3.072000,0.04427712,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04427712,0.04427712,0.04427712,0.04427712,0.04427712,0.04427712,0.04427712
-3.064000,0.04461689,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04461689,0.04461689,0.04461689,0.04461689,0.04461689,0.04461689,0.04461689
-3.056000,0.04495914,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04495914,0.04495914,0.04495914,0.04495914,0.04495914,0.04495914,0.04495914
-3.048000,0.04530390,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04530390,0.04530390,0.04530390,0.04530390,0.04530390,0.04530390,0.04530390
-3.040000,0.04565117,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04565117,0.04565117,0.04565117,0.04565117,0.04565117,0.04565117,0.04565117
-3.032000,0.04600098,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04600098,0.04600098,0.04600098,0.04600098,0.04600098,0.04600098,0.04600098
-3.024000,0.04635333,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04635333,0.04635333,0.04635333,0.04635333,0.04635333,0.04635333,0.04635333
-3.016000,0.04670826,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04670826,0.04670826,0.04670826,0.04670826,0.04670826,0.04670826,0.04670826
-3.008000,0.04706577,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04706577,0.04706577,0.04706577,0.04706577,0.04706577,0.04706577,0.04706577
-3.000000,0.04742587,0.00000000,0.00000000,0.00000000,0.04785156,0.04736328,0.04736328,0.04711914,0.04742587,0.04742587,0.04742587,0.00042569,0.00006259,0.00006259,0.00030673
-2.992000,0.04778860,0.04565430,0.00000000,0.00000000,0.04833984,0.04785156,0.04785156,0.04809570,0.00213430,0.04778860,0.04778860,0.00055125,0.00006296,0.00006296,0.00030711
-2.984000,0.04815396,0.04394531,0.00000000,0.00000000,0.04858398,0.04833984,0.04858398,0.04882812,0.00420864,0.04815396,0.04815396,0.00043003,0.00018589,0.00043003,0.00067417
-2.976000,0.04852197,0.04443359,0.00000000,0.00000000,0.04907227,0.04882812,0.04907227,0.04980469,0.00408837,0.04852197,0.04852197,0.00055030,0.00030616,0.00055030,0.00128272
-2.968000,0.04889264,0.04492188,0.00000000,0.00000000,0.04956055,0.04907227,0.04956055,0.05078125,0.00397077,0.04889264,0.04889264,0.00066790,0.00017962,0.00066790,0.00188861
-2.960000,0.04926601,0.04321289,0.00000000,0.00000000,0.04980469,0.04956055,0.05029297,0.05151367,0.00605312,0.04926601,0.04926601,0.00053868,0.00029454,0.00102696,0.00224767
-2.952000,0.04964207,0.04370117,0.00000000,0.00000000,0.05029297,0.05004883,0.05078125,0.05249023,0.00594090,0.04964207,0.04964207,0.00065090,0.00040676,0.00113918,0.00284816
-2.944000,0.05002086,0.04858398,0.00000000,0.00000000,0.05078125,0.05053711,0.05126953,0.05322266,0.00143687,0.05002086,0.05002086,0.00076039,0.00051625,0.00124868,0.00320180
-2.936000,0.05040238,0.04907227,0.00000000,0.00000000,0.05102539,0.05102539,0.05200195,0.05419922,0.00133011,0.05040238,0.05040238,0.00062301,0.00062301,0.00159958,0.00379684
-2.928000,0.05078665,0.04882812,0.00000000,0.00000000,0.05151367,0.05151367,0.05249023,0.05517578,0.00195853,0.05078665,0.05078665,0.00072702,0.00072702,0.00170358,0.00438913
-2.920000,0.05117370,0.04809570,0.00000000,0.00000000,0.05200195,0.05200195,0.05322266,0.05590820,0.00307800,0.05117370,0.05117370,0.00082825,0.00082825,0.00204896,0.00473450
-2.912000,0.05156354,0.04785156,0.00000000,0.00000000,0.05224609,0.05224609,0.05371094,0.05688477,0.00371198,0.05156354,0.05156354,0.00068256,0.00068256,0.00214740,0.00532123
-2.904000,0.05195618,0.04833984,0.00000000,0.00000000,0.05273438,0.05273438,0.05419922,0.05786133,0.00361634,0.05195618,0.05195618,0.00077819,0.00077819,0.00224304,0.00590515
-2.896000,0.05235165,0.04687500,0.00000000,0.00000000,0.05322266,0.05322266,0.05493164,0.05859375,0.00547665,0.05235165,0.05235165,0.00087100,0.00087100,0.00257999,0.00624210
-2.888000,0.05274996,0.04736328,0.00000000,0.00000000,0.05346680,0.05371094,0.05541992,0.05957031,0.00538668,0.05274996,0.05274996,0.00071683,0.00096097,0.00266996,0.00682035
-2.880000,0.05315114,0.04785156,0.00000000,0.00000000,0.05395508,0.05419922,0.05590820,0.06054688,0.00529957,0.05315114,0.05315114,0.00080394,0.00104808,0.00275707,0.00739574
-2.872000,0.05355519,0.04638672,0.00000000,0.00000000,0.05419922,0.05468750,0.05664062,0.06127930,0.00716847,0.05355519,0.05355519,0.00064403,0.00113231,0.00308544,0.00772411
-2.864000,0.05396213,0.04687500,0.00000000,0.00000000,0.05468750,0.05517578,0.05712891,0.06225586,0.00708713,0.05396213,0.05396213,0.00072537,0.00121365,0.00316677,0.00829372
-2.856000,0.05437200,0.04736328,0.10791016,0.10791016,0.05517578,0.05566406,0.05761719,0.06298828,0.00700872,0.05353816,0.05353816,0.00080378,0.00129207,0.00324519,0.00861628
-2.848000,0.05478479,0.04663086,0.10791016,0.10791016,0.05541992,0.05590820,0.05834961,0.06396484,0.00815393,0.05312536,0.05312536,0.00063513,0.00112341,0.00356482,0.00918005
-2.840000,0.05520054,0.04711914,0.10791016,0.10791016,0.05590820,0.05639648,0.05883789,0.06494141,0.00808140,0.05270962,0.05270962,0.00070767,0.00119595,0.00363735,0.00974087
-2.832000,0.05561925,0.06298828,0.10791016,0.10791016,0.05639648,0.05688477,0.05932617,0.06567383,0.00736903,0.05229090,0.05229090,0.00077723,0.00126551,0.00370692,0.01005458
-2.824000,0.05604096,0.06347656,0.10791016,0.10791016,0.05664062,0.05737305,0.06005859,0.06665039,0.00743561,0.05186920,0.05186920,0.00059967,0.00133209,0.00401764,0.01060943
-2.816000,0.05646567,0.06201172,0.10791016,0.10791016,0.05712891,0.05786133,0.06054688,0.06762695,0.00554605,0.05144449,0.05144449,0.00066324,0.00139566,0.00408121,0.01116129
-2.808000,0.05689340,0.06884766,0.10791016,0.10791016,0.05761719,0.05834961,0.06103516,0.06835938,0.01195426,0.05101676,0.05101676,0.00072379,0.00145621,0.00414176,0.01146598
-2.800000,0.05732418,0.06738281,0.10791016,0.10791016,0.05786133,0.05883789,0.06176758,0.06933594,0.01005864,0.05058598,0.05058598,0.00053715,0.00151371,0.00444340,0.01201176
-2.792000,0.05775801,0.06787109,0.10791016,0.10791016,0.05834961,0.05908203,0.06225586,0.07006836,0.01011308,0.05015214,0.05015214,0.00059159,0.00132402,0.00449784,0.01231034
-2.784000,0.05819493,0.06640625,0.10791016,0.10791016,0.05883789,0.05957031,0.06298828,0.07104492,0.00821132,0.04971522,0.04971522,0.00064296,0.00137538,0.00479335,0.01284999
-2.776000,0.05863495,0.06689453,0.10791016,0.10791016,0.05908203,0.06005859,0.06347656,0.07202148,0.00825958,0.04927520,0.04927520,0.00044708,0.00142364,0.00484161,0.01338653
-2.768000,0.05907809,0.06689453,0.10791016,0.10791016,0.05957031,0.06054688,0.06396484,0.07275391,0.00781644,0.04883207,0.04883207,0.00049222,0.00146878,0.00488675,0.01367582
-2.760000,0.05952437,0.06616211,0.10791016,0.10791016,0.06005859,0.06103516,0.06469727,0.07373047,0.00663774,0.04838579,0.04838579,0.00053423,0.00151079,0.00517290,0.01420610
-2.752000,0.05997380,0.06665039,0.10791016,0.10791016,0.06030273,0.06152344,0.06518555,0.07470703,0.00667659,0.04793636,0.04793636,0.00032894,0.00154964,0.00521175,0.01473323
-2.744000,0.06042640,0.06518555,0.10791016,0.10791016,0.06079102,0.06201172,0.06567383,0.07543945,0.00475914,0.04748375,0.04748375,0.00036461,0.00158532,0.00524742,0.01501305
-2.736000,0.06088220,0.06591797,0.10791016,0.10791016,0.06127930,0.06225586,0.06640625,0.07641602,0.00503576,0.04702795,0.04702795,0.00039709,0.00137366,0.00552405,0.01553381
-2.728000,0.06134122,0.06640625,0.10791016,0.10791016,0.06176758,0.06274414,0.06689453,0.07714844,0.00506503,0.04656894,0.04656894,0.00042636,0.00140292,0.00555331,0.01580722
-2.720000,0.06180347,0.06494141,0.10791016,0.10791016,0.06225586,0.06323242,0.06738281,0.07812500,0.00313794,0.04610669,0.04610669,0.00045239,0.00142896,0.00557935,0.01632153
-2.712000,0.06226897,0.06567383,0.10791016,0.10791016,0.06274414,0.06372070,0.06811523,0.07910156,0.00340486,0.04564119,0.04564119,0.00047517,0.00145174,0.00584627,0.01683260
-2.704000,0.06273774,0.06616211,0.10791016,0.10791016,0.06323242,0.06420898,0.06860352,0.07983398,0.00342437,0.04517242,0.04517242,0.00049468,0.00147125,0.00586578,0.01709625
-2.696000,0.06320980,0.06494141,0.10791016,0.10791016,0.06372070,0.06469727,0.06909180,0.08081055,0.00173161,0.04470036,0.04470036,0.00051090,0.00148747,0.00588200,0.01760075
-2.688000,0.06368517,0.06567383,0.10791016,0.10791016,0.06420898,0.06518555,0.06982422,0.08178711,0.00198866,0.04422498,0.04422498,0.00052381,0.00150037,0.00613905,0.01810194
-2.680000,0.06416388,0.06958008,0.10791016,0.10791016,0.06494141,0.06567383,0.07031250,0.08251953,0.00541620,0.04374628,0.04374628,0.00077753,0.00150995,0.00614862,0.01835565
-2.672000,0.06464593,0.07006836,0.10791016,0.10791016,0.06542969,0.06591797,0.07080078,0.08349609,0.00542243,0.04326423,0.04326423,0.00078376,0.00127204,0.00615485,0.01885016
-2.664000,0.06513135,0.06884766,0.10791016,0.10791016,0.06591797,0.06640625,0.07153320,0.08447266,0.00371630,0.04277880,0.04277880,0.00078662,0.00127490,0.00640185,0.01934130
-2.656000,0.06562016,0.06933594,0.10791016,0.10791016,0.06640625,0.06689453,0.07202148,0.08520508,0.00371577,0.04228999,0.04228999,0.00078609,0.00127437,0.00640132,0.01958491
-2.648000,0.06611239,0.06884766,0.10791016,0.10791016,0.06689453,0.06738281,0.07275391,0.08618164,0.00273527,0.04179777,0.04179777,0.00078215,0.00127043,0.00664152,0.02006926
-2.640000,0.06660804,0.06884766,0.10791016,0.10791016,0.06738281,0.06787109,0.07324219,0.08691406,0.00223962,0.04130212,0.04130212,0.00077478,0.00126306,0.00663415,0.02030603
-2.632000,0.06710713,0.06958008,0.10791016,0.10791016,0.06787109,0.06835938,0.07373047,0.08789062,0.00247294,0.04080302,0.04080302,0.00076396,0.00125224,0.00662333,0.02078349
-2.624000,0.06760970,0.06884766,0.10791016,0.10791016,0.06835938,0.06884766,0.07446289,0.08886719,0.00123795,0.04030045,0.04030045,0.00074967,0.00123795,0.00685319,0.02125748
-2.616000,0.06811576,0.06958008,0.10791016,0.10791016,0.06884766,0.06909180,0.07495117,0.08959961,0.00146432,0.03979440,0.03979440,0.00073190,0.00097604,0.00683541,0.02148385
-2.608000,0.06862533,0.06835938,0.10791016,0.10791016,0.06933594,0.06958008,0.07543945,0.09057617,0.00026595,0.03928483,0.03928483,0.00071061,0.00095475,0.00681413,0.02195085
-2.600000,0.06913842,0.06909180,0.10791016,0.10791016,0.06982422,0.07006836,0.07617188,0.09155273,0.00004662,0.03877174,0.03877174,0.00068580,0.00092994,0.00703345,0.02241431
-2.592000,0.06965506,0.06958008,0.10791016,0.10791016,0.07031250,0.07055664,0.07666016,0.09228516,0.00007499,0.03825509,0.03825509,0.00065744,0.00090158,0.00700509,0.02263009
-2.584000,0.07017528,0.06860352,0.10791016,0.10791016,0.07080078,0.07104492,0.07714844,0.09326172,0.00157176,0.03773488,0.03773488,0.00062550,0.00086964,0.00697316,0.02308644
-2.576000,0.07069908,0.06909180,0.10791016,0.10791016,0.07128906,0.07153320,0.07788086,0.09423828,0.00160729,0.03721107,0.03721107,0.00058998,0.00083412,0.00718178,0.02353920
-2.568000,0.07122650,0.06860352,0.10791016,0.10791016,0.07177734,0.07202148,0.07836914,0.09497070,0.00262298,0.03668366,0.03668366,0.00055085,0.00079499,0.00714264,0.02374421
-2.560000,0.07175754,0.07373047,0.10791016,0.10791016,0.07250977,0.07250977,0.07885742,0.09594727,0.00197293,0.03615261,0.03615261,0.00075222,0.00075222,0.00709988,0.02418972
-2.552000,0.07229224,0.07324219,0.10791016,0.10791016,0.07299805,0.07275391,0.07958984,0.09667969,0.00094995,0.03561792,0.03561792,0.00070581,0.00046167,0.00729761,0.02438745
-2.544000,0.07283061,0.07397461,0.10791016,0.10791016,0.07348633,0.07324219,0.08007812,0.09765625,0.00114400,0.03507955,0.03507955,0.00065572,0.00041158,0.00724752,0.02482564
-2.536000,0.07337267,0.07275391,0.10791016,0.10791016,0.07397461,0.07373047,0.08056641,0.09863281,0.00061876,0.03453749,0.03453749,0.00060194,0.00035780,0.00719374,0.02526015
-2.528000,0.07391844,0.07348633,0.10791016,0.10791016,0.07446289,0.07421875,0.08129883,0.09936523,0.00043211,0.03399172,0.03399172,0.00054445,0.00030031,0.00738039,0.02544680
-2.520000,0.07446795,0.07421875,0.10791016,0.10791016,0.07495117,0.07470703,0.08178711,0.10034180,0.00024920,0.03344221,0.03344221,0.00048323,0.00023909,0.00731916,0.02587385
-2.512000,0.07502121,0.07373047,0.10791016,0.10791016,0.07543945,0.07519531,0.08227539,0.10131836,0.00129074,0.03288895,0.03288895,0.00041825,0.00017411,0.00725419,0.02629715
-2.504000,0.07557824,0.07397461,0.10791016,0.10791016,0.07592773,0.07568359,0.08300781,0.10205078,0.00160363,0.03233192,0.03233192,0.00034949,0.00010535,0.00742957,0.02647254
-2.496000,0.07613907,0.08569336,0.10791016,0.10791016,0.07641602,0.07617188,0.08349609,0.10302734,0.00955429,0.03177109,0.03177109,0.00027694,0.00003280,0.00735702,0.02688827
-2.488000,0.07670372,0.08447266,0.10791016,0.10791016,0.07690430,0.07690430,0.08422852,0.10375977,0.00776894,0.03120644,0.03120644,0.00020058,0.00020058,0.00752480,0.02705605
-2.480000,0.07727220,0.08520508,0.10791016,0.10791016,0.07763672,0.07763672,0.08471680,0.10473633,0.00793288,0.03063795,0.03063795,0.00036452,0.00036452,0.00744459,0.02746413
-2.472000,0.07784454,0.08471680,0.10791016,0.10791016,0.07812500,0.07812500,0.08520508,0.10571289,0.00687225,0.03006561,0.03006561,0.00028046,0.00028046,0.00736053,0.02786835
-2.464000,0.07842077,0.08544922,0.10791016,0.10791016,0.07885742,0.07885742,0.08593750,0.10644531,0.00702845,0.02948939,0.02948939,0.00043666,0.00043666,0.00751673,0.02802455
-2.456000,0.07900089,0.08618164,0.10791016,0.10791016,0.07958984,0.07958984,0.08642578,0.10742188,0.00718075,0.02890927,0.02890927,0.00058896,0.00058896,0.00742489,0.02842099
-2.448000,0.07958493,0.08520508,0.10791016,0.10791016,0.08007812,0.08032227,0.08691406,0.10839844,0.00562015,0.02832523,0.02832523,0.00049320,0.00073734,0.00732913,0.02881351
-2.440000,0.08017291,0.08593750,0.10791016,0.10791016,0.08081055,0.08105469,0.08764648,0.10913086,0.00576459,0.02773724,0.02773724,0.00063763,0.00088178,0.00747357,0.02895795
-2.432000,0.08076486,0.08569336,0.10791016,0.10791016,0.08129883,0.08178711,0.08813477,0.11010742,0.00492850,0.02714530,0.02714530,0.00053397,0.00102225,0.00736991,0.02934256
-2.424000,0.08136079,0.08642578,0.10791016,0.10791016,0.08203125,0.08227539,0.08862305,0.11083984,0.00506499,0.02654937,0.02654937,0.00067046,0.00091460,0.00726226,0.02947905
-2.416000,0.08196073,0.08544922,0.10791016,0.10791016,0.08251953,0.08300781,0.08935547,0.11181641,0.00348849,0.02594943,0.02594943,0.00055881,0.00104709,0.00739474,0.02985568
-2.408000,0.08256469,0.08618164,0.10791016,0.10791016,0.08325195,0.08374023,0.08984375,0.11279297,0.00361695,0.02534547,0.02534547,0.00068727,0.00117555,0.00727906,0.03022828
-2.400000,0.08317270,0.08691406,0.10791016,0.10791016,0.08374023,0.08447266,0.09033203,0.11352539,0.00374137,0.02473746,0.02473746,0.00056754,0.00129996,0.00715933,0.03035269
-2.392000,0.08378477,0.08642578,0.10791016,0.10791016,0.08447266,0.08520508,0.09106445,0.11450195,0.00264101,0.02412538,0.02412538,0.00068788,0.00142030,0.00727968,0.03071718
-2.384000,0.08440094,0.08740234,0.10791016,0.10791016,0.08496094,0.08593750,0.09155273,0.11547852,0.00300140,0.02350921,0.02350921,0.00056000,0.00153656,0.00715179,0.03107757
-2.376000,0.08502122,0.08642578,0.10791016,0.10791016,0.08569336,0.08666992,0.09204102,0.11621094,0.00140456,0.02288894,0.02288894,0.00067214,0.00164870,0.00701980,0.03118972
-2.368000,0.08564563,0.08715820,0.10791016,0.10791016,0.08642578,0.08715820,0.09277344,0.11718750,0.00151257,0.02226453,0.02226453,0.00078015,0.00151257,0.00712781,0.03154187
-2.360000,0.08627419,0.08691406,0.10791016,0.10791016,0.08691406,0.08789062,0.09326172,0.11816406,0.00063987,0.02163596,0.02163596,0.00063987,0.00161643,0.00698752,0.03188987
-2.352000,0.08690693,0.09008789,0.10791016,0.10791016,0.08764648,0.08862305,0.09375000,0.11889648,0.00318096,0.02100322,0.02100322,0.00073955,0.00171611,0.00684307,0.03198955
-2.344000,0.08754387,0.09082031,0.10791016,0.10791016,0.08813477,0.08935547,0.09448242,0.11987305,0.00327645,0.02036629,0.02036629,0.00059090,0.00181160,0.00693855,0.03232918
-2.336000,0.08818502,0.09057617,0.10791016,0.10791016,0.08886719,0.09008789,0.09497070,0.12060547,0.00239115,0.01972514,0.01972514,0.00068217,0.00190287,0.00678568,0.03242045
-2.328000,0.08883041,0.09130859,0.10791016,0.10791016,0.08935547,0.09082031,0.09570312,0.12158203,0.00247818,0.01907975,0.01907975,0.00052506,0.00198990,0.00687272,0.03275162
-2.320000,0.08948006,0.09228516,0.10791016,0.10791016,0.09008789,0.09130859,0.09619141,0.12255859,0.00280510,0.01843010,0.01843010,0.00060783,0.00182853,0.00671135,0.03307853
-2.312000,0.09013399,0.09179688,0.10791016,0.10791016,0.09057617,0.09204102,0.09667969,0.12329102,0.00166288,0.01777617,0.01777617,0.00044218,0.00190703,0.00654570,0.03315703
-2.304000,0.09079222,0.09277344,0.10791016,0.10791016,0.09130859,0.09277344,0.09741211,0.12426758,0.00198121,0.01711793,0.01711793,0.00051637,0.00198121,0.00661989,0.03347535
-2.296000,0.09145478,0.09204102,0.10791016,0.10791016,0.09204102,0.09350586,0.09790039,0.12524414,0.00058623,0.01645537,0.01645537,0.00058623,0.00205108,0.00644561,0.03378936
-2.288000,0.09212168,0.09277344,0.10791016,0.10791016,0.09252930,0.09423828,0.09838867,0.12597656,0.00065175,0.01578847,0.01578847,0.00040761,0.00211660,0.00626699,0.03385488
-2.280000,0.09279295,0.09252930,0.10791016,0.10791016,0.09326172,0.09497070,0.09912109,0.12695312,0.00026366,0.01511720,0.01511720,0.00046877,0.00217775,0.00632814,0.03416017
-2.272000,0.09346861,0.09350586,0.10791016,0.10791016,0.09375000,0.09545898,0.09960938,0.12792969,0.00003725,0.01444155,0.01444155,0.00028139,0.00199037,0.00614077,0.03446108
-2.264000,0.09414868,0.09423828,0.10791016,0.10791016,0.09448242,0.09619141,0.10009766,0.12866211,0.00008961,0.01376148,0.01376148,0.00033375,0.00204273,0.00594898,0.03451343
-2.256000,0.09483317,0.09399414,0.10791016,0.10791016,0.09497070,0.09692383,0.10083008,0.12963867,0.00083903,0.01307698,0.01307698,0.00013753,0.00209066,0.00599691,0.03480550
-2.248000,0.09552212,0.09497070,0.10791016,0.10791016,0.09545898,0.09765625,0.10131836,0.13037109,0.00055142,0.01238804,0.01238804,0.00006314,0.00213413,0.00579624,0.03484897
-2.240000,0.09621554,0.09472656,0.10791016,0.10791016,0.09619141,0.09838867,0.10180664,0.13134766,0.00148898,0.01169461,0.01169461,0.00002414,0.00217313,0.00559110,0.03513211
-2.232000,0.09691346,0.09570312,0.10791016,0.10791016,0.09692383,0.09912109,0.10253906,0.13232422,0.00121033,0.01099670,0.01099670,0.00001037,0.00220764,0.00562561,0.03541076
-2.224000,0.09761589,0.09497070,0.10791016,0.10791016,0.09765625,0.09960938,0.10302734,0.13305664,0.00264519,0.01029427,0.01029427,0.00004036,0.00199349,0.00541146,0.03544075
-2.216000,0.09832286,0.09594727,0.10791016,0.10791016,0.09863281,0.10034180,0.10351562,0.13403320,0.00237559,0.00958730,0.00958730,0.00030996,0.00201894,0.00519277,0.03571035
-2.208000,0.09903438,0.09936523,0.10791016,0.10791016,0.09936523,0.10107422,0.10424805,0.13500977,0.00033085,0.00887577,0.00887577,0.00033085,0.00203984,0.00521366,0.03597538
-2.200000,0.09975049,0.09936523,0.10791016,0.10791016,0.10009766,0.10180664,0.10473633,0.13574219,0.00038525,0.00815967,0.00815967,0.00034717,0.00205615,0.00498584,0.03599170
-2.192000,0.10047120,0.10034180,0.10791016,0.10791016,0.10083008,0.10253906,0.10546875,0.13671875,0.00012940,0.00743896,0.00743896,0.00035888,0.00206787,0.00499755,0.03624755
-2.184000,0.10119652,0.09960938,0.10791016,0.10791016,0.10156250,0.10327148,0.10595703,0.13745117,0.00158715,0.00671363,0.00671363,0.00036598,0.00207496,0.00476051,0.03625465
-2.176000,0.10192650,0.10058594,0.10791016,0.10791016,0.10229492,0.10400391,0.10644531,0.13842773,0.00134056,0.00598366,0.00598366,0.00036843,0.00207741,0.00451882,0.03650124
-2.168000,0.10266113,0.10034180,0.10791016,0.10791016,0.10302734,0.10449219,0.10717773,0.13940430,0.00231933,0.00524903,0.00524903,0.00036621,0.00183106,0.00451660,0.03674317
-2.160000,0.10340045,0.10620117,0.10791016,0.10791016,0.10375977,0.10522461,0.10766602,0.14013672,0.00280072,0.00450970,0.00450970,0.00035931,0.00182416,0.00426556,0.03673627
-2.152000,0.10414448,0.10693359,0.10791016,0.10791016,0.10473633,0.10595703,0.10815430,0.14111328,0.00278912,0.00376568,0.00376568,0.00059185,0.00181255,0.00400982,0.03696880
-2.144000,0.10489323,0.10693359,0.10791016,0.10791016,0.10546875,0.10668945,0.10888672,0.14208984,0.00204036,0.00301692,0.00301692,0.00057552,0.00179622,0.00399349,0.03719661
-2.136000,0.10564674,0.10791016,0.10791016,0.10791016,0.10620117,0.10742188,0.10937500,0.14282227,0.00226342,0.00226342,0.00226342,0.00055444,0.00177514,0.00372826,0.03717553
-2.128000,0.10640501,0.10766602,0.10791016,0.10791016,0.10693359,0.10815430,0.10986328,0.14379883,0.00126101,0.00150515,0.00150515,0.00052859,0.00174929,0.00345827,0.03739382
-2.120000,0.10716807,0.10864258,0.10791016,0.10791016,0.10766602,0.10864258,0.11059570,0.14453125,0.00147451,0.00074209,0.00074209,0.00049795,0.00147451,0.00342763,0.03736318
-2.112000,0.10793594,0.10864258,0.10791016,0.10791016,0.10839844,0.10937500,0.11108398,0.14550781,0.00070663,0.00002579,0.00002579,0.00046249,0.00143906,0.00314804,0.03757187
-2.104000,0.10870865,0.10961914,0.10864258,0.10864258,0.10913086,0.11010742,0.11157227,0.14648438,0.00091049,0.00006607,0.00006607,0.00042221,0.00139877,0.00286362,0.03777573
-2.096000,0.10948621,0.11059570,0.10937500,0.10937500,0.10986328,0.11083984,0.11230469,0.14721680,0.00110949,0.00011121,0.00011121,0.00037707,0.00135364,0.00281848,0.03773059
-2.088000,0.11026864,0.11059570,0.11010742,0.11010742,0.11083984,0.11157227,0.11279297,0.14819336,0.00032706,0.00016122,0.00016122,0.00057120,0.00130363,0.00252433,0.03792472
-2.080000,0.11105597,0.11352539,0.11108398,0.11108398,0.11157227,0.11230469,0.11328125,0.14916992,0.00246942,0.00002802,0.00002802,0.00051630,0.00124872,0.00222528,0.03811396
-2.072000,0.11184821,0.11352539,0.11181641,0.11181641,0.11230469,0.11279297,0.11401367,0.14990234,0.00167718,0.00003180,0.00003180,0.00045648,0.00094476,0.00216546,0.03805414
-2.064000,0.11264538,0.11450195,0.11254883,0.11254883,0.11303711,0.11352539,0.11450195,0.15087891,0.00185657,0.00009656,0.00009656,0.00039172,0.00088001,0.00185657,0.03823352
-2.056000,0.11344752,0.11450195,0.11328125,0.11328125,0.11376953,0.11425781,0.11523438,0.15185547,0.00105444,0.00016627,0.00016627,0.00032201,0.00081030,0.00178686,0.03840795
-2.048000,0.11425463,0.11547852,0.11425781,0.11425781,0.11450195,0.11499023,0.11572266,0.15258789,0.00122389,0.00000319,0.00000319,0.00024733,0.00073561,0.00146803,0.03833326
-2.040000,0.11506673,0.11547852,0.11499023,0.11499023,0.11523438,0.11572266,0.11621094,0.15356445,0.00041178,0.00007650,0.00007650,0.00016764,0.00065592,0.00114421,0.03849772
-2.032000,0.11588386,0.11645508,0.11572266,0.11572266,0.11596680,0.11645508,0.11694336,0.15429688,0.00057122,0.00016120,0.00016120,0.00008294,0.00057122,0.00105950,0.03841302
-2.024000,0.11670602,0.11645508,0.11669922,0.11669922,0.11694336,0.11718750,0.11743164,0.15527344,0.00025094,0.00000680,0.00000680,0.00023734,0.00048148,0.00072563,0.03856742
-2.016000,0.11753323,0.11743164,0.11743164,0.11743164,0.11767578,0.11767578,0.11791992,0.15625000,0.00010159,0.00010159,0.00010159,0.00014255,0.00014255,0.00038669,0.03871677
-2.008000,0.11836553,0.11767578,0.11840820,0.11840820,0.11840820,0.11840820,0.11865234,0.15698242,0.00068975,0.00004267,0.00004267,0.00004267,0.00004267,0.00028681,0.03861689
-2.000000,0.11920292,0.11865234,0.11914062,0.11914062,0.11889648,0.11914062,0.11938477,0.15795898,0.00055058,0.00006230,0.00006230,0.00030644,0.00006230,0.00018184,0.03875606
-1.992000,0.12004543,0.11962891,0.11987305,0.11987305,0.11987305,0.12011719,0.12060547,0.15893555,0.00041653,0.00017239,0.00017239,0.00017239,0.00007175,0.00056004,0.03889011
-1.984000,0.12089308,0.11987305,0.12084961,0.12084961,0.12084961,0.12109375,0.12182617,0.15966797,0.00102003,0.00004347,0.00004347,0.00004347,0.00020067,0.00093309,0.03877489
-1.976000,0.12174589,0.12084961,0.12158203,0.12158203,0.12158203,0.12207031,0.12304688,0.16064453,0.00089628,0.00016386,0.00016386,0.00016386,0.00032443,0.00130099,0.03889864
-1.968000,0.12260387,0.12084961,0.12255859,0.12255859,0.12255859,0.12329102,0.12426758,0.16162109,0.00175426,0.00004528,0.00004528,0.00004528,0.00068715,0.00166371,0.03901722
-1.960000,0.12346705,0.12207031,0.12353516,0.12353516,0.12353516,0.12426758,0.12548828,0.16235352,0.00139674,0.00006811,0.00006811,0.00006811,0.00080053,0.00202123,0.03888647
-1.952000,0.12433544,0.12207031,0.12426758,0.12426758,0.12451172,0.12524414,0.12646484,0.16333008,0.00226513,0.00006786,0.00006786,0.00017628,0.00090870,0.00212940,0.03899464
-1.944000,0.12520907,0.12353516,0.12524414,0.12524414,0.12524414,0.12622070,0.12768555,0.16406250,0.00167392,0.00003507,0.00003507,0.00003507,0.00101163,0.00247647,0.03885343
-1.936000,0.12608796,0.12377930,0.12597656,0.12597656,0.12622070,0.12719727,0.12890625,0.16503906,0.00230866,0.00011139,0.00011139,0.00013275,0.00110931,0.00281829,0.03895111
-1.928000,0.12697212,0.12475586,0.12695312,0.12695312,0.12719727,0.12817383,0.13012695,0.16601562,0.00221626,0.00001899,0.00001899,0.00022515,0.00120171,0.00315484,0.03904351
-1.920000,0.12786157,0.12500000,0.12792969,0.12792969,0.12817383,0.12915039,0.13134766,0.16674805,0.00286157,0.00006812,0.00006812,0.00031226,0.00128882,0.00348609,0.03888648
-1.912000,0.12875633,0.12792969,0.12866211,0.12866211,0.12915039,0.13037109,0.13256836,0.16772461,0.00082664,0.00009422,0.00009422,0.00039406,0.00161476,0.00381203,0.03896828
-1.904000,0.12965642,0.12817383,0.12963867,0.12963867,0.12988281,0.13134766,0.13378906,0.16870117,0.00148259,0.00001775,0.00001775,0.00022639,0.00169123,0.00413264,0.03904475
-1.896000,0.13056187,0.12915039,0.13061523,0.13061523,0.13085938,0.13232422,0.13500977,0.16943359,0.00141147,0.00005337,0.00005337,0.00029751,0.00176235,0.00444790,0.03887173
-1.888000,0.13147268,0.12939453,0.13134766,0.13134766,0.13183594,0.13330078,0.13623047,0.17041016,0.00207815,0.00012502,0.00012502,0.00036326,0.00182810,0.00475779,0.03893748
-1.880000,0.13238887,0.13061523,0.13232422,0.13232422,0.13281250,0.13427734,0.13745117,0.17138672,0.00177364,0.00006465,0.00006465,0.00042363,0.00188847,0.00506230,0.03899785
-1.872000,0.13331048,0.13110352,0.13330078,0.13330078,0.13378906,0.13525391,0.13842773,0.17211914,0.00220696,0.00000969,0.00000969,0.00047859,0.00194343,0.00511726,0.03880867
-1.864000,0.13423750,0.13232422,0.13427734,0.13427734,0.13452148,0.13623047,0.13964844,0.17309570,0.00191328,0.00003984,0.00003984,0.00028398,0.00199297,0.00541094,0.03885820
-1.856000,0.13516997,0.13256836,0.13500977,0.13500977,0.13549805,0.13745117,0.14086914,0.17382812,0.00260161,0.00016020,0.00016020,0.00032808,0.00228121,0.00569917,0.03865816
-1.848000,0.13610789,0.13378906,0.13598633,0.13598633,0.13647461,0.13842773,0.14208984,0.17480469,0.00231883,0.00012156,0.00012156,0.00036672,0.00231984,0.00598195,0.03869680
-1.840000,0.13705129,0.13378906,0.13696289,0.13696289,0.13745117,0.13940430,0.14331055,0.17578125,0.00326223,0.00008840,0.00008840,0.00039988,0.00235300,0.00625925,0.03872996
-1.832000,0.13800019,0.13867188,0.13793945,0.13793945,0.13818359,0.14038086,0.14453125,0.17651367,0.00067169,0.00006074,0.00006074,0.00018341,0.00238067,0.00653106,0.03851348
-1.824000,0.13895460,0.13891602,0.13891602,0.13891602,0.13916016,0.14135742,0.14575195,0.17749023,0.00003858,0.00003858,0.00003858,0.00020556,0.00240283,0.00679736,0.03853564
-1.816000,0.13991453,0.13989258,0.13989258,0.13989258,0.14013672,0.14233398,0.14697266,0.17846680,0.00002196,0.00002196,0.00002196,0.00022218,0.00241945,0.00705812,0.03855226
-1.808000,0.14088002,0.14062500,0.14086914,0.14086914,0.14111328,0.14331055,0.14819336,0.17919922,0.00025502,0.00001088,0.00001088,0.00023326,0.00243053,0.00731334,0.03831920
-1.800000,0.14185106,0.14184570,0.14184570,0.14184570,0.14208984,0.14453125,0.14941406,0.18017578,0.00000536,0.00000536,0.00000536,0.00023878,0.00268019,0.00756300,0.03832472
-1.792000,0.14282769,0.14208984,0.14282227,0.14282227,0.14282227,0.14550781,0.15063477,0.18090820,0.00073785,0.00000543,0.00000543,0.00000543,0.00268012,0.00780707,0.03808051
-1.784000,0.14380992,0.14331055,0.14379883,0.14379883,0.14379883,0.14648438,0.15161133,0.18188477,0.00049937,0.00001109,0.00001109,0.00001109,0.00267446,0.00780141,0.03807485
-1.776000,0.14479776,0.14355469,0.14477539,0.14477539,0.14477539,0.14746094,0.15283203,0.18286133,0.00124307,0.00002237,0.00002237,0.00002237,0.00266318,0.00803428,0.03806357
-1.768000,0.14579122,0.14477539,0.14575195,0.14575195,0.14575195,0.14843750,0.15405273,0.18359375,0.00101583,0.00003927,0.00003927,0.00003927,0.00264628,0.00826151,0.03780253
-1.760000,0.14679034,0.14550781,0.14672852,0.14672852,0.14672852,0.14941406,0.15527344,0.18457031,0.00128253,0.00006182,0.00006182,0.00006182,0.00262372,0.00848310,0.03777997
-1.752000,0.14779512,0.14672852,0.14770508,0.14770508,0.14746094,0.15039062,0.15649414,0.18554688,0.00106660,0.00009004,0.00009004,0.00033418,0.00259551,0.00869902,0.03775176
-1.744000,0.14880557,0.14697266,0.14868164,0.14868164,0.14892578,0.15161133,0.15771484,0.18627930,0.00183292,0.00012393,0.00012393,0.00012021,0.00280576,0.00890927,0.03747372
-1.736000,0.14982172,0.14819336,0.14990234,0.14990234,0.15014648,0.15258789,0.15893555,0.18725586,0.00162836,0.00008062,0.00008062,0.00032476,0.00276617,0.00911382,0.03743414
-1.728000,0.15084358,0.14892578,0.15087891,0.15087891,0.15112305,0.15356445,0.16015625,0.18798828,0.00191780,0.00003533,0.00003533,0.00027947,0.00272087,0.00931267,0.03714470
-1.720000,0.15187116,0.15014648,0.15185547,0.15185547,0.15234375,0.15454102,0.16137695,0.18896484,0.00172468,0.00001569,0.00001569,0.00047259,0.00266985,0.00950579,0.03709368
-1.712000,0.15290449,0.15063477,0.15283203,0.15283203,0.15332031,0.15551758,0.16259766,0.18994141,0.00226972,0.00007246,0.00007246,0.00041583,0.00261309,0.00969317,0.03703692
-1.704000,0.15394356,0.15209961,0.15380859,0.15380859,0.15454102,0.15649414,0.16357422,0.19067383,0.00184395,0.00013497,0.00013497,0.00059745,0.00255058,0.00963065,0.03673026
-1.696000,0.15498841,0.15380859,0.15502930,0.15502930,0.15551758,0.15747070,0.16479492,0.19165039,0.00117982,0.00004089,0.00004089,0.00052917,0.00248229,0.00980651,0.03666198
-1.688000,0.15603904,0.15454102,0.15600586,0.15600586,0.15673828,0.15869141,0.16601562,0.19262695,0.00149803,0.00003318,0.00003318,0.00069924,0.00265237,0.00997658,0.03658791
-1.680000,0.15709547,0.15600586,0.15698242,0.15698242,0.15771484,0.15966797,0.16723633,0.19335938,0.00108961,0.00011305,0.00011305,0.00061937,0.00257250,0.01014086,0.03626391
-1.672000,0.15815771,0.15673828,0.15820312,0.15820312,0.15893555,0.16064453,0.16845703,0.19433594,0.00141943,0.00004542,0.00004542,0.00077784,0.00248682,0.01029932,0.03617823
-1.664000,0.15922578,0.15795898,0.15917969,0.15917969,0.15991211,0.16162109,0.16967773,0.19531250,0.00126679,0.00004609,0.00004609,0.00068633,0.00239532,0.01045196,0.03608672
-1.656000,0.16029968,0.15844727,0.16015625,0.16015625,0.16113281,0.16259766,0.17089844,0.19604492,0.00185241,0.00014343,0.00014343,0.00083313,0.00229798,0.01059876,0.03574524
-1.648000,0.16137944,0.15966797,0.16137695,0.16137695,0.16210938,0.16357422,0.17211914,0.19702148,0.00171147,0.00000249,0.00000249,0.00072994,0.00219478,0.01073970,0.03564205
-1.640000,0.16246506,0.16040039,0.16235352,0.16235352,0.16333008,0.16479492,0.17333984,0.19775391,0.00206467,0.00011155,0.00011155,0.00086502,0.00232986,0.01087478,0.03528884
-1.632000,0.16355657,0.16162109,0.16357422,0.16357422,0.16430664,0.16577148,0.17456055,0.19873047,0.00193547,0.00001765,0.00001765,0.00075008,0.00221492,0.01100398,0.03517390
-1.624000,0.16465396,0.16259766,0.16455078,0.16455078,0.16552734,0.16674805,0.17553711,0.19970703,0.00205630,0.00010318,0.00010318,0.00087338,0.00209409,0.01088315,0.03505307
-1.616000,0.16575726,0.16381836,0.16577148,0.16577148,0.16650391,0.16772461,0.17675781,0.20043945,0.00193890,0.00001423,0.00001423,0.00074665,0.00196735,0.01100055,0.03468220
-1.608000,0.16686647,0.16430664,0.16674805,0.16674805,0.16772461,0.16870117,0.17797852,0.20141602,0.00255983,0.00011843,0.00011843,0.00085814,0.00183470,0.01111204,0.03454954
-1.600000,0.16798161,0.16601562,0.16796875,0.16796875,0.16870117,0.16967773,0.17919922,0.20239258,0.00196599,0.00001286,0.00001286,0.00071956,0.00169612,0.01121760,0.03441096
-1.592000,0.16910270,0.16650391,0.16894531,0.16894531,0.16992188,0.17065430,0.18041992,0.20312500,0.00259879,0.00015738,0.00015738,0.00081918,0.00155160,0.01131722,0.03402230
-1.584000,0.17022973,0.16772461,0.17016602,0.17016602,0.17089844,0.17163086,0.18164062,0.20410156,0.00250512,0.00006371,0.00006371,0.00066871,0.00140113,0.01141089,0.03387183
-1.576000,0.17136273,0.16870117,0.17114258,0.17114258,0.17211914,0.17285156,0.18286133,0.20507812,0.00266155,0.00022015,0.00022015,0.00075641,0.00148884,0.01149860,0.03371540
-1.568000,0.17250169,0.16992188,0.17236328,0.17236328,0.17309570,0.17382812,0.18408203,0.20581055,0.00257982,0.00013841,0.00013841,0.00059401,0.00132643,0.01158034,0.03330885
-1.560000,0.17364665,0.17089844,0.17358398,0.17358398,0.17431641,0.17480469,0.18530273,0.20678711,0.00274821,0.00006266,0.00006266,0.00066976,0.00115804,0.01165609,0.03314046
-1.552000,0.17479759,0.17236328,0.17480469,0.17480469,0.17529297,0.17578125,0.18652344,0.20751953,0.00243431,0.00000709,0.00000709,0.00049538,0.00098366,0.01172584,0.03272194
-1.544000,0.17595454,0.17309570,0.17578125,0.17578125,0.17651367,0.17675781,0.18774414,0.20849609,0.00285884,0.00017329,0.00017329,0.00055913,0.00080327,0.01178960,0.03254155
-1.536000,0.17711751,0.17456055,0.17700195,0.17700195,0.17749023,0.17773438,0.18896484,0.20947266,0.00255696,0.00011556,0.00011556,0.00037272,0.00061687,0.01184733,0.03235515
-1.528000,0.17828650,0.17553711,0.17822266,0.17822266,0.17871094,0.17871094,0.18994141,0.21020508,0.00274939,0.00006384,0.00006384,0.00042444,0.00042444,0.01165491,0.03191858
-1.520000,0.17946152,0.17675781,0.17944336,0.17944336,0.17968750,0.17993164,0.19116211,0.21118164,0.00270371,0.00001816,0.00001816,0.00022598,0.00047012,0.01170059,0.03172012
-1.512000,0.18064258,0.17773438,0.18066406,0.18066406,0.18090820,0.18090820,0.19238281,0.21215820,0.00290821,0.00002148,0.00002148,0.00026562,0.00026562,0.01174023,0.03151562
-1.504000,0.18182970,0.17919922,0.18188477,0.18188477,0.18188477,0.18188477,0.19360352,0.21289062,0.00263048,0.00005507,0.00005507,0.00005507,0.00005507,0.01177382,0.03106093
-1.496000,0.18302287,0.18139648,0.18286133,0.18286133,0.18310547,0.18286133,0.19482422,0.21386719,0.00162638,0.00016154,0.00016154,0.00008260,0.00016154,0.01180135,0.03084432
-1.488000,0.18422211,0.18286133,0.18408203,0.18408203,0.18432617,0.18432617,0.19604492,0.21459961,0.00136078,0.00014008,0.00014008,0.00010407,0.00010407,0.01182282,0.03037750
-1.480000,0.18542742,0.18383789,0.18530273,0.18530273,0.18554688,0.18579102,0.19726562,0.21557617,0.00158953,0.00012468,0.00012468,0.00011946,0.00036360,0.01183821,0.03014875
-1.472000,0.18663881,0.18530273,0.18652344,0.18652344,0.18701172,0.18701172,0.19848633,0.21655273,0.00133608,0.00011538,0.00011538,0.00037290,0.00037290,0.01184751,0.02991392
-1.464000,0.18785630,0.18627930,0.18774414,0.18774414,0.18823242,0.18847656,0.19946289,0.21728516,0.00157700,0.00011216,0.00011216,0.00037612,0.00062026,0.01160659,0.02942886
-1.456000,0.18907988,0.18750000,0.18896484,0.18896484,0.18945312,0.18994141,0.20068359,0.21826172,0.00157988,0.00011503,0.00011503,0.00037325,0.00086153,0.01160372,0.02918184
-1.448000,0.19030956,0.18847656,0.19018555,0.19018555,0.19067383,0.19116211,0.20190430,0.21923828,0.00183300,0.00012401,0.00012401,0.00036427,0.00085255,0.01159474,0.02892872
-1.440000,0.19154535,0.18994141,0.19140625,0.19140625,0.19213867,0.19262695,0.20312500,0.21997070,0.00160394,0.00013910,0.00013910,0.00059332,0.00108160,0.01157965,0.02842535
-1.432000,0.19278725,0.19091797,0.19262695,0.19262695,0.19335938,0.19409180,0.20434570,0.22094727,0.00186928,0.00016030,0.00016030,0.00057212,0.00130454,0.01155845,0.02816001
-1.424000,0.19403528,0.19238281,0.19409180,0.19409180,0.19458008,0.19531250,0.20556641,0.22167969,0.00165246,0.00005652,0.00005652,0.00054480,0.00127722,0.01153113,0.02764441
-1.416000,0.19528942,0.19335938,0.19531250,0.19531250,0.19580078,0.19677734,0.20678711,0.22265625,0.00193005,0.00002308,0.00002308,0.00051136,0.00148792,0.01149769,0.02736683
-1.408000,0.19654970,0.19506836,0.19653320,0.19653320,0.19726562,0.19824219,0.20800781,0.22363281,0.00148134,0.00001650,0.00001650,0.00071592,0.00169249,0.01145811,0.02708311
-1.400000,0.19781611,0.19580078,0.19775391,0.19775391,0.19848633,0.19946289,0.20922852,0.22436523,0.00201533,0.00006221,0.00006221,0.00067022,0.00164678,0.01141240,0.02654912
-1.392000,0.19908866,0.19677734,0.19897461,0.19897461,0.19970703,0.20092773,0.21044922,0.22534180,0.00231132,0.00011405,0.00011405,0.00061837,0.00183907,0.01136056,0.02625314
-1.384000,0.20036735,0.19848633,0.20043945,0.20043945,0.20117188,0.20239258,0.21166992,0.22631836,0.00188102,0.00007210,0.00007210,0.00080452,0.00202523,0.01130257,0.02595101
-1.376000,0.20165219,0.19946289,0.20166016,0.20166016,0.20239258,0.20361328,0.21289062,0.22705078,0.00218930,0.00000797,0.00000797,0.00074039,0.00196110,0.01123844,0.02539860
-1.368000,0.20294317,0.20141602,0.20288086,0.20288086,0.20361328,0.20507812,0.21386719,0.22802734,0.00152715,0.00006231,0.00006231,0.00067011,0.00213496,0.01092402,0.02508418
-1.360000,0.20424030,0.20288086,0.20410156,0.20410156,0.20483398,0.20654297,0.21508789,0.22900391,0.00135944,0.00013874,0.00013874,0.00059368,0.00230267,0.01084759,0.02476360
-1.352000,0.20554359,0.20385742,0.20556641,0.20556641,0.20629883,0.20776367,0.21630859,0.22973633,0.00168617,0.00002282,0.00002282,0.00075524,0.00222008,0.01076501,0.02419274
-1.344000,0.20685303,0.20556641,0.20678711,0.20678711,0.20751953,0.20922852,0.21752930,0.23071289,0.00128662,0.00006592,0.00006592,0.00066650,0.00237549,0.01067627,0.02385986
-1.336000,0.20816863,0.20678711,0.20800781,0.20800781,0.20874023,0.21069336,0.21875000,0.23144531,0.00138152,0.00016081,0.00016081,0.00057161,0.00252473,0.01058137,0.02327669
-1.328000,0.20949038,0.20825195,0.20947266,0.20947266,0.21020508,0.21215820,0.21997070,0.23242188,0.00123843,0.00001772,0.00001772,0.00071470,0.00266782,0.01048032,0.02293149
-1.320000,0.21081829,0.20922852,0.21069336,0.21069336,0.21142578,0.21337891,0.22119141,0.23339844,0.00158978,0.00012493,0.00012493,0.00060749,0.00256061,0.01037311,0.02258014
-1.312000,0.21215236,0.21069336,0.21215820,0.21215820,0.21264648,0.21484375,0.22241211,0.23413086,0.00145900,0.00000584,0.00000584,0.00049412,0.00269139,0.01025975,0.02197850
-1.304000,0.21349259,0.21191406,0.21337891,0.21337891,0.21386719,0.21606445,0.22363281,0.23510742,0.00157853,0.00011369,0.00011369,0.00037459,0.00257186,0.01014022,0.02161483
-1.296000,0.21483898,0.21337891,0.21484375,0.21484375,0.21533203,0.21752930,0.22485352,0.23608398,0.00146007,0.00000477,0.00000477,0.00049305,0.00269032,0.01001454,0.02124500
-1.288000,0.21619152,0.21435547,0.21606445,0.21606445,0.21655273,0.21899414,0.22583008,0.23681641,0.00183606,0.00012707,0.00012707,0.00036121,0.00280262,0.00963855,0.02062488
-1.280000,0.21755022,0.21582031,0.21752930,0.21752930,0.21777344,0.22021484,0.22705078,0.23779297,0.00172991,0.00002093,0.00002093,0.00022321,0.00266462,0.00950056,0.02024275
-1.272000,0.21891508,0.21752930,0.21875000,0.21875000,0.21899414,0.22167969,0.22827148,0.23876953,0.00138578,0.00016508,0.00016508,0.00007906,0.00276461,0.00935641,0.01985445
-1.264000,0.22028608,0.21850586,0.22021484,0.22021484,0.22045898,0.22314453,0.22949219,0.23950195,0.00178022,0.00007124,0.00007124,0.00017290,0.00285845,0.00920610,0.01921587
-1.256000,0.22166324,0.21997070,0.22167969,0.22167969,0.22167969,0.22436523,0.23071289,0.24047852,0.00169254,0.00001645,0.00001645,0.00001645,0.00270200,0.00904965,0.01881528
-1.248000,0.22304654,0.22119141,0.22290039,0.22290039,0.22290039,0.22583008,0.23193359,0.24121094,0.00185513,0.00014615,0.00014615,0.00014615,0.00278354,0.00888705,0.01816440
-1.240000,0.22443599,0.22290039,0.22436523,0.22436523,0.22436523,0.22729492,0.23315430,0.24218750,0.00153560,0.00007075,0.00007075,0.00007075,0.00285894,0.00871831,0.01775151
-1.232000,0.22583157,0.22412109,0.22583008,0.22583008,0.22583008,0.22875977,0.23437500,0.24316406,0.00171048,0.00000149,0.00000149,0.00000149,0.00292819,0.00854343,0.01733249
-1.224000,0.22723329,0.22558594,0.22705078,0.22705078,0.22729492,0.22998047,0.23559570,0.24389648,0.00164735,0.00018251,0.00018251,0.00006163,0.00274718,0.00836241,0.01666319
-1.216000,0.22864114,0.22680664,0.22851562,0.22851562,0.22875977,0.23144531,0.23681641,0.24487305,0.00183450,0.00012552,0.00012552,0.00011862,0.00280417,0.00817526,0.01623190
-1.208000,0.23005512,0.22875977,0.22998047,0.22998047,0.23022461,0.23291016,0.23779297,0.24584961,0.00129535,0.00007465,0.00007465,0.00016949,0.00285504,0.00773785,0.01579449
-1.200000,0.23147522,0.22998047,0.23144531,0.23144531,0.23168945,0.23413086,0.23901367,0.24658203,0.00149475,0.00002990,0.00002990,0.00021424,0.00265564,0.00753846,0.01510681
-1.192000,0.23290143,0.23144531,0.23291016,0.23291016,0.23339844,0.23559570,0.24023438,0.24755859,0.00145612,0.00000873,0.00000873,0.00049701,0.00269427,0.00733295,0.01465717
-1.184000,0.23433375,0.23266602,0.23437500,0.23437500,0.23461914,0.23681641,0.24145508,0.24829102,0.00166773,0.00004125,0.00004125,0.00028539,0.00248266,0.00712133,0.01395727
-1.176000,0.23577217,0.23437500,0.23583984,0.23583984,0.23632812,0.23828125,0.24267578,0.24926758,0.00139717,0.00006767,0.00006767,0.00055596,0.00250908,0.00690361,0.01349541
-1.168000,0.23721668,0.23559570,0.23706055,0.23706055,0.23779297,0.23974609,0.24389648,0.25024414,0.00162098,0.00015614,0.00015614,0.00057628,0.00252941,0.00667980,0.01302746
-1.160000,0.23866729,0.23803711,0.23852539,0.23852539,0.23925781,0.24121094,0.24511719,0.25097656,0.00063018,0.00014189,0.00014189,0.00059053,0.00254365,0.00644990,0.01230928
-1.152000,0.24012396,0.23925781,0.23999023,0.23999023,0.24072266,0.24243164,0.24633789,0.25195312,0.00086615,0.00013373,0.00013373,0.00059869,0.00230768,0.00621393,0.01182916
-1.144000,0.24158671,0.24072266,0.24145508,0.24145508,0.24218750,0.24389648,0.24755859,0.25292969,0.00086406,0.00013164,0.00013164,0.00060079,0.00230977,0.00597188,0.01134297
-1.136000,0.24305552,0.24218750,0.24291992,0.24291992,0.24365234,0.24536133,0.24877930,0.25366211,0.00086802,0.00013560,0.00013560,0.00059682,0.00230581,0.00572377,0.01060659
-1.128000,0.24453038,0.24389648,0.24462891,0.24462891,0.24511719,0.24658203,0.25000000,0.25463867,0.00063390,0.00009852,0.00009852,0.00058680,0.00205165,0.00546962,0.01010829
-1.120000,0.24601128,0.24511719,0.24584961,0.24584961,0.24658203,0.24804688,0.25097656,0.25537109,0.00089410,0.00016167,0.00016167,0.00057075,0.00203559,0.00496528,0.00935981
-1.112000,0.24749821,0.24707031,0.24755859,0.24755859,0.24804688,0.24951172,0.25219727,0.25634766,0.00042790,0.00006038,0.00006038,0.00054866,0.00201350,0.00469905,0.00884944
-1.104000,0.24899117,0.24829102,0.24829102,0.24829102,0.24951172,0.25073242,0.25341797,0.25732422,0.00070015,0.00070015,0.00070015,0.00052055,0.00174126,0.00442680,0.00833305
-1.096000,0.25049012,0.24975586,0.25170898,0.25170898,0.25097656,0.25219727,0.25463867,0.25805664,0.00073426,0.00121886,0.00121886,0.00048644,0.00170714,0.00414855,0.00756652
-1.088000,0.25199508,0.25146484,0.25195312,0.25195312,0.25244141,0.25366211,0.25585938,0.25903320,0.00053023,0.00004195,0.00004195,0.00044633,0.00166703,0.00386430,0.00703812
-1.080000,0.25350602,0.25268555,0.25341797,0.25341797,0.25390625,0.25488281,0.25708008,0.26000977,0.00082047,0.00008805,0.00008805,0.00040023,0.00137680,0.00357406,0.00650375
-1.072000,0.25502293,0.25415039,0.25488281,0.25488281,0.25537109,0.25634766,0.25830078,0.26074219,0.00087253,0.00014011,0.00014011,0.00034817,0.00132473,0.00327786,0.00571926
-1.064000,0.25654579,0.25585938,0.25659180,0.25659180,0.25708008,0.25781250,0.25952148,0.26171875,0.00068642,0.00004601,0.00004601,0.00053429,0.00126671,0.00297569,0.00517296
-1.056000,0.25807460,0.25732422,0.25805664,0.25805664,0.25854492,0.25903320,0.26074219,0.26269531,0.00075038,0.00001796,0.00001796,0.00047032,0.00095860,0.00266759,0.00462071
-1.048000,0.25960934,0.25878906,0.25952148,0.25952148,0.26000977,0.26049805,0.26196289,0.26342773,0.00082028,0.00008786,0.00008786,0.00040043,0.00088871,0.00235355,0.00381839
-1.040000,0.26114999,0.26049805,0.26098633,0.26098633,0.26147461,0.26196289,0.26293945,0.26440430,0.00065195,0.00016367,0.00016367,0.00032462,0.00081290,0.00178946,0.00325430
-1.032000,0.26269655,0.26196289,0.26269531,0.26269531,0.26293945,0.26318359,0.26416016,0.26513672,0.00073366,0.00000123,0.00000123,0.00024291,0.00048705,0.00146361,0.00244017
-1.024000,0.26424898,0.26367188,0.26416016,0.26416016,0.26440430,0.26464844,0.26538086,0.26611328,0.00057711,0.00008883,0.00008883,0.00015532,0.00039946,0.00113188,0.00186430
-1.016000,0.26580728,0.26513672,0.26562500,0.26562500,0.26586914,0.26611328,0.26660156,0.26708984,0.00067057,0.00018228,0.00018228,0.00006186,0.00030600,0.00079428,0.00128256
-1.008000,0.26737144,0.26684570,0.26733398,0.26733398,0.26733398,0.26733398,0.26782227,0.26782227,0.00052573,0.00003745,0.00003745,0.00003745,0.00003745,0.00045083,0.00045083
-1.000000,0.26894142,0.26831055,0.26879883,0.26879883,0.26904297,0.26879883,0.26904297,0.26904297,0.00063087,0.00014259,0.00014259,0.00010155,0.00014259,0.00010155,0.00010155
-0.992000,0.27051722,0.26977539,0.27050781,0.27050781,0.27075195,0.27050781,0.27099609,0.27099609,0.00074183,0.00000941,0.00000941,0.00023473,0.00000941,0.00047887,0.00047887
-0.984000,0.27209882,0.27148438,0.27197266,0.27197266,0.27246094,0.27221680,0.27270508,0.27270508,0.00061444,0.00012616,0.00012616,0.00036212,0.00011798,0.00060626,0.00060626
-0.976000,0.27368619,0.27294922,0.27368164,0.27368164,0.27392578,0.27392578,0.27465820,0.27465820,0.00073697,0.00000455,0.00000455,0.00023959,0.00023959,0.00097201,0.00097201
-0.968000,0.27527932,0.27465820,0.27514648,0.27514648,0.27563477,0.27563477,0.27636719,0.27636719,0.00062112,0.00013284,0.00013284,0.00035544,0.00035544,0.00108786,0.00108786
-0.960000,0.27687819,0.27612305,0.27685547,0.27685547,0.27734375,0.27758789,0.27832031,0.27832031,0.00075515,0.00002273,0.00002273,0.00046556,0.00070970,0.00144212,0.00144212
-0.952000,0.27848278,0.27807617,0.27832031,0.27832031,0.27905273,0.27929688,0.28002930,0.28002930,0.00040661,0.00016247,0.00016247,0.00056995,0.00081409,0.00154651,0.00154651
-0.944000,0.28009307,0.27954102,0.28002930,0.28002930,0.28076172,0.28100586,0.28198242,0.28198242,0.00055205,0.00006377,0.00006377,0.00066865,0.00091279,0.00188935,0.00188935
-0.936000,0.28170903,0.28125000,0.28173828,0.28173828,0.28222656,0.28271484,0.28393555,0.28393555,0.00045903,0.00002925,0.00002925,0.00051753,0.00100581,0.00222652,0.00222652
-0.928000,0.28333065,0.28271484,0.28320312,0.28320312,0.28393555,0.28442383,0.28564453,0.28564453,0.00061580,0.00012752,0.00012752,0.00060490,0.00109318,0.00231388,0.00231388
-0.920000,0.28495789,0.28466797,0.28491211,0.28491211,0.28564453,0.28613281,0.28759766,0.28759766,0.00028993,0.00004578,0.00004578,0.00068664,0.00117492,0.00263976,0.00263976
-0.912000,0.28659075,0.28613281,0.28662109,0.28662109,0.28735352,0.28784180,0.28930664,0.28930664,0.00045794,0.00003034,0.00003034,0.00076277,0.00125105,0.00271589,0.00271589
-0.904000,0.28822919,0.28759766,0.28808594,0.28808594,0.28906250,0.28955078,0.29125977,0.29125977,0.00063153,0.00014325,0.00014325,0.00083331,0.00132159,0.00303058,0.00303058
-0.896000,0.28987319,0.28955078,0.28979492,0.28979492,0.29052734,0.29150391,0.29296875,0.29296875,0.00032241,0.00007827,0.00007827,0.00065415,0.00163071,0.00309556,0.00309556
-0.888000,0.29152273,0.29101562,0.29150391,0.29150391,0.29223633,0.29321289,0.29492188,0.29492188,0.00050710,0.00001882,0.00001882,0.00071360,0.00169016,0.00339915,0.00339915
-0.880000,0.29317778,0.29296875,0.29321289,0.29321289,0.29394531,0.29492188,0.29687500,0.29687500,0.00020903,0.00003511,0.00003511,0.00076753,0.00174410,0.00369722,0.00369722
-0.872000,0.29483831,0.29443359,0.29467773,0.29467773,0.29565430,0.29663086,0.29858398,0.29858398,0.00040472,0.00016058,0.00016058,0.00081598,0.00179255,0.00374567,0.00374567
-0.864000,0.29650431,0.29614258,0.29638672,0.29638672,0.29736328,0.29833984,0.30053711,0.30053711,0.00036173,0.00011759,0.00011759,0.00085897,0.00183553,0.00403280,0.00403280
-0.856000,0.29817574,0.29785156,0.29809570,0.29809570,0.29882812,0.30004883,0.30224609,0.30224609,0.00032417,0.00008003,0.00008003,0.00065239,0.00187309,0.00407036,0.00407036
-0.848000,0.29985257,0.29956055,0.29980469,0.29980469,0.30053711,0.30175781,0.30419922,0.30419922,0.00029202,0.00004788,0.00004788,0.00068454,0.00190524,0.00434665,0.00434665
-0.840000,0.30153478,0.30126953,0.30151367,0.30151367,0.30224609,0.30346680,0.30590820,0.30590820,0.00026525,0.00002111,0.00002111,0.00071131,0.00193201,0.00437342,0.00437342
-0.832000,0.30322235,0.30297852,0.30322266,0.30322266,0.30395508,0.30517578,0.30786133,0.30786133,0.00024383,0.00000031,0.00000031,0.00073273,0.00195343,0.00463898,0.00463898
-0.824000,0.30491523,0.30493164,0.30468750,0.30468750,0.30566406,0.30712891,0.30981445,0.30981445,0.00001641,0.00022773,0.00022773,0.00074883,0.00221368,0.00489922,0.00489922
-0.816000,0.30661341,0.30664062,0.30664062,0.30664062,0.30712891,0.30883789,0.31152344,0.31152344,0.00002722,0.00002722,0.00002722,0.00051550,0.00222448,0.00491003,0.00491003
-0.808000,0.30831685,0.30834961,0.30834961,0.30834961,0.30883789,0.31054688,0.31347656,0.31347656,0.00003276,0.00003276,0.00003276,0.00052104,0.00223003,0.00515972,0.00515972
-0.800000,0.31002552,0.31005859,0.31005859,0.31005859,0.31054688,0.31225586,0.31518555,0.31518555,0.00003307,0.00003307,0.00003307,0.00052136,0.00223034,0.00516003,0.00516003
-0.792000,0.31173939,0.31176758,0.31176758,0.31176758,0.31225586,0.31396484,0.31713867,0.31713867,0.00002819,0.00002819,0.00002819,0.00051647,0.00222545,0.00539928,0.00539928
-0.784000,0.31345844,0.31347656,0.31323242,0.31323242,0.31396484,0.31567383,0.31884766,0.31884766,0.00001813,0.00022601,0.00022601,0.00050641,0.00221539,0.00538922,0.00538922
-0.776000,0.31518262,0.31542969,0.31518555,0.31518555,0.31567383,0.31738281,0.32080078,0.32080078,0.00024707,0.00000293,0.00000293,0.00049121,0.00220020,0.00561816,0.00561816
-0.768000,0.31691191,0.31689453,0.31689453,0.31689453,0.31713867,0.31909180,0.32250977,0.32250977,0.00001737,0.00001737,0.00001737,0.00022677,0.00217989,0.00559786,0.00559786
-0.760000,0.31864627,0.31860352,0.31860352,0.31860352,0.31884766,0.32104492,0.32446289,0.32446289,0.00004275,0.00004275,0.00004275,0.00020139,0.00239866,0.00581662,0.00581662
-0.752000,0.32038567,0.32055664,0.32031250,0.32031250,0.32055664,0.32275391,0.32641602,0.32641602,0.00017097,0.00007317,0.00007317,0.00017097,0.00236824,0.00603035,0.00603035
-0.744000,0.32213007,0.32226562,0.32202148,0.32202148,0.32226562,0.32446289,0.32812500,0.32812500,0.00013555,0.00010859,0.00010859,0.00013555,0.00233282,0.00599493,0.00599493
-0.736000,0.32387945,0.32397461,0.32397461,0.32397461,0.32397461,0.32617188,0.33007812,0.33007812,0.00009516,0.00009516,0.00009516,0.00009516,0.00229242,0.00619867,0.00619867
-0.728000,0.32563377,0.32592773,0.32568359,0.32568359,0.32592773,0.32788086,0.33178711,0.33178711,0.00029397,0.00004983,0.00004983,0.00029397,0.00224709,0.00615334,0.00615334
-0.720000,0.32739298,0.32763672,0.32739258,0.32739258,0.32763672,0.32958984,0.33374023,0.33374023,0.00024374,0.00000040,0.00000040,0.00024374,0.00219686,0.00634725,0.00634725
-0.712000,0.32915706,0.32958984,0.32910156,0.32910156,0.32958984,0.33129883,0.33569336,0.33569336,0.00043278,0.00005550,0.00005550,0.00043278,0.00214176,0.00653630,0.00653630
-0.704000,0.33092597,0.33129883,0.33081055,0.33081055,0.33129883,0.33300781,0.33740234,0.33740234,0.00037285,0.00011543,0.00011543,0.00037285,0.00208184,0.00647637,0.00647637
-0.696000,0.33269968,0.33300781,0.33276367,0.33276367,0.33300781,0.33496094,0.33935547,0.33935547,0.00030814,0.00006400,0.00006400,0.00030814,0.00226126,0.00665579,0.00665579
-0.688000,0.33447813,0.33471680,0.33447266,0.33447266,0.33496094,0.33666992,0.34106445,0.34106445,0.00023867,0.00000547,0.00000547,0.00048281,0.00219179,0.00658632,0.00658632
-0.680000,0.33626130,0.33666992,0.33618164,0.33618164,0.33666992,0.33837891,0.34301758,0.34301758,0.00040862,0.00007966,0.00007966,0.00040862,0.00211760,0.00675628,0.00675628
-0.672000,0.33804915,0.33837891,0.33813477,0.33813477,0.33862305,0.34008789,0.34472656,0.34472656,0.00032975,0.00008561,0.00008561,0.00057389,0.00203874,0.00667741,0.00667741
-0.664000,0.33984164,0.34008789,0.33984375,0.33984375,0.34033203,0.34179688,0.34667969,0.34667969,0.00024625,0.00000211,0.00000211,0.00049039,0.00195523,0.00683805,0.00683805
-0.656000,0.34163873,0.34204102,0.34155273,0.34155273,0.34228516,0.34350586,0.34838867,0.34838867,0.00040229,0.00008599,0.00008599,0.00064643,0.00186713,0.00674994,0.00674994
-0.648000,0.34344037,0.34375000,0.34350586,0.34350586,0.34399414,0.34521484,0.35034180,0.35034180,0.00030963,0.00006549,0.00006549,0.00055377,0.00177447,0.00690142,0.00690142
-0.640000,0.34524654,0.34570312,0.34521484,0.34521484,0.34594727,0.34692383,0.35229492,0.35229492,0.00045659,0.00003170,0.00003170,0.00070073,0.00167729,0.00704838,0.00704838
-0.632000,0.34705718,0.34741211,0.34716797,0.34716797,0.34765625,0.34863281,0.35400391,0.35400391,0.00035493,0.00011079,0.00011079,0.00059907,0.00157563,0.00694672,0.00694672
-0.624000,0.34887226,0.34912109,0.34887695,0.34887695,0.34936523,0.35058594,0.35595703,0.35595703,0.00024883,0.00000469,0.00000469,0.00049297,0.00171368,0.00708477,0.00708477
-0.616000,0.35069173,0.35107422,0.35058594,0.35058594,0.35131836,0.35229492,0.35766602,0.35766602,0.00038248,0.00010580,0.00010580,0.00062662,0.00160319,0.00697428,0.00697428
-0.608000,0.35251556,0.35302734,0.35253906,0.35253906,0.35302734,0.35400391,0.35961914,0.35961914,0.00051178,0.00002350,0.00002350,0.00051178,0.00148835,0.00710358,0.00710358
-0.600000,0.35434369,0.35473633,0.35424805,0.35424805,0.35498047,0.35571289,0.36132812,0.36132812,0.00039263,0.00009565,0.00009565,0.00063677,0.00136920,0.00698443,0.00698443
-0.592000,0.35617609,0.35644531,0.35620117,0.35620117,0.35668945,0.35742188,0.36328125,0.36328125,0.00026922,0.00002508,0.00002508,0.00051336,0.00124578,0.00710516,0.00710516
-0.584000,0.35801271,0.35839844,0.35791016,0.35791016,0.35839844,0.35913086,0.36523438,0.36523438,0.00038572,0.00010256,0.00010256,0.00038572,0.00111815,0.00722166,0.00722166
-0.576000,0.35985351,0.36035156,0.35986328,0.35986328,0.36035156,0.36083984,0.36694336,0.36694336,0.00049805,0.00000977,0.00000977,0.00049805,0.00098633,0.00708985,0.00708985
-0.568000,0.36169844,0.36206055,0.36157227,0.36157227,0.36206055,0.36254883,0.36889648,0.36889648,0.00036210,0.00012618,0.00012618,0.00036210,0.00085039,0.00719804,0.00719804
-0.560000,0.36354746,0.36401367,0.36352539,0.36352539,0.36401367,0.36450195,0.37060547,0.37060547,0.00046621,0.00002207,0.00002207,0.00046621,0.00095449,0.00705801,0.00705801
-0.552000,0.36540052,0.36596680,0.36547852,0.36547852,0.36572266,0.36621094,0.37255859,0.37255859,0.00056628,0.00007800,0.00007800,0.00032214,0.00081042,0.00715808,0.00715808
-0.544000,0.36725757,0.36767578,0.36718750,0.36718750,0.36767578,0.36791992,0.37426758,0.37426758,0.00041821,0.00007007,0.00007007,0.00041821,0.00066235,0.00701001,0.00701001
-0.536000,0.36911857,0.36962891,0.36889648,0.36889648,0.36938477,0.36962891,0.37622070,0.37622070,0.00051033,0.00022209,0.00022209,0.00026619,0.00051033,0.00710213,0.00710213
-0.528000,0.37098348,0.37158203,0.37084961,0.37084961,0.37109375,0.37133789,0.37792969,0.37792969,0.00059855,0.00013387,0.00013387,0.00011027,0.00035441,0.00694621,0.00694621
-0.520000,0.37285223,0.37329102,0.37280273,0.37280273,0.37304688,0.37304688,0.37988281,0.37988281,0.00043878,0.00004950,0.00004950,0.00019464,0.00019464,0.00703058,0.00703058
-0.512000,0.37472480,0.37524414,0.37451172,0.37451172,0.37475586,0.37475586,0.38183594,0.38183594,0.00051934,0.00021308,0.00021308,0.00003106,0.00003106,0.00711114,0.00711114
-0.504000,0.37660112,0.37719727,0.37646484,0.37646484,0.37670898,0.37670898,0.38354492,0.38354492,0.00059615,0.00013627,0.00013627,0.00010787,0.00010787,0.00694381,0.00694381
-0.496000,0.37848114,0.37890625,0.37841797,0.37841797,0.37841797,0.37841797,0.38549805,0.38549805,0.00042511,0.00006317,0.00006317,0.00006317,0.00006317,0.00701690,0.00701690
-0.488000,0.38036483,0.38085938,0.38037109,0.38037109,0.38037109,0.38037109,0.38720703,0.38720703,0.00049455,0.00000626,0.00000626,0.00000626,0.00000626,0.00684220,0.00684220
-0.480000,0.38225213,0.38281250,0.38208008,0.38208008,0.38232422,0.38256836,0.38916016,0.38916016,0.00056037,0.00017205,0.00017205,0.00007209,0.00031623,0.00690803,0.00690803
-0.472000,0.38414298,0.38476562,0.38403320,0.38403320,0.38427734,0.38452148,0.39111328,0.39111328,0.00062265,0.00010978,0.00010978,0.00013436,0.00037850,0.00697030,0.00697030
-0.464000,0.38603734,0.38647461,0.38598633,0.38598633,0.38598633,0.38623047,0.39282227,0.39282227,0.00043727,0.00005101,0.00005101,0.00005101,0.00019313,0.00678492,0.00678492
-0.456000,0.38793516,0.38842773,0.38793945,0.38793945,0.38793945,0.38842773,0.39477539,0.39477539,0.00049257,0.00000429,0.00000429,0.00000429,0.00049257,0.00684023,0.00684023
-0.448000,0.38983639,0.39038086,0.38964844,0.38964844,0.38989258,0.39038086,0.39648438,0.39648438,0.00054447,0.00018795,0.00018795,0.00005619,0.00054447,0.00664799,0.00664799
-0.440000,0.39174097,0.39233398,0.39160156,0.39160156,0.39184570,0.39233398,0.39843750,0.39843750,0.00059302,0.00013941,0.00013941,0.00010473,0.00059302,0.00669653,0.00669653
-0.432000,0.39364885,0.39404297,0.39355469,0.39355469,0.39379883,0.39428711,0.40014648,0.40014648,0.00039412,0.00009416,0.00009416,0.00014998,0.00063826,0.00649763,0.00649763
-0.424000,0.39555998,0.39599609,0.39550781,0.39550781,0.39575195,0.39624023,0.40209961,0.40209961,0.00043611,0.00005217,0.00005217,0.00019197,0.00068025,0.00653963,0.00653963
-0.416000,0.39747431,0.39794922,0.39746094,0.39746094,0.39770508,0.39819336,0.40380859,0.40380859,0.00047491,0.00001337,0.00001337,0.00023077,0.00071905,0.00633428,0.00633428
-0.408000,0.39939178,0.39990234,0.39916992,0.39916992,0.39965820,0.40014648,0.40576172,0.40576172,0.00051056,0.00022186,0.00022186,0.00026642,0.00075470,0.00636994,0.00636994
-0.400000,0.40131234,0.40185547,0.40136719,0.40136719,0.40161133,0.40209961,0.40771484,0.40771484,0.00054313,0.00005485,0.00005485,0.00029899,0.00078727,0.00640250,0.00640250
-0.392000,0.40323593,0.40380859,0.40307617,0.40307617,0.40356445,0.40405273,0.40942383,0.40942383,0.00057266,0.00015976,0.00015976,0.00032852,0.00081680,0.00618789,0.00618789
-0.384000,0.40516251,0.40551758,0.40502930,0.40502930,0.40551758,0.40600586,0.41137695,0.41137695,0.00035507,0.00013321,0.00013321,0.00035507,0.00084335,0.00621444,0.00621444
-0.376000,0.40709201,0.40747070,0.40698242,0.40698242,0.40747070,0.40795898,0.41308594,0.41308594,0.00037869,0.00010959,0.00010959,0.00037869,0.00086697,0.00599393,0.00599393
-0.368000,0.40902438,0.40966797,0.40893555,0.40893555,0.40917969,0.40991211,0.41503906,0.41503906,0.00064359,0.00008883,0.00008883,0.00015531,0.00088773,0.00601468,0.00601468
-0.360000,0.41095957,0.41137695,0.41088867,0.41088867,0.41113281,0.41186523,0.41674805,0.41674805,0.00041739,0.00007089,0.00007089,0.00017325,0.00090567,0.00578848,0.00578848
-0.352000,0.41289751,0.41333008,0.41284180,0.41284180,0.41308594,0.41381836,0.41870117,0.41870117,0.00043257,0.00005571,0.00005571,0.00018843,0.00092085,0.00580366,0.00580366
-0.344000,0.41483816,0.41528320,0.41479492,0.41479492,0.41503906,0.41577148,0.42065430,0.42065430,0.00044505,0.00004324,0.00004324,0.00020090,0.00093333,0.00581614,0.00581614
-0.336000,0.41678145,0.41723633,0.41674805,0.41674805,0.41699219,0.41772461,0.42236328,0.42236328,0.00045488,0.00003340,0.00003340,0.00021074,0.00094316,0.00558183,0.00558183
-0.328000,0.41872733,0.41918945,0.41870117,0.41870117,0.41894531,0.41967773,0.42431641,0.42431641,0.00046212,0.00002616,0.00002616,0.00021798,0.00095040,0.00558907,0.00558907
-0.320000,0.42067575,0.42114258,0.42065430,0.42065430,0.42089844,0.42163086,0.42602539,0.42602539,0.00046683,0.00002145,0.00002145,0.00022269,0.00095511,0.00534964,0.00534964
-0.312000,0.42262664,0.42309570,0.42260742,0.42260742,0.42285156,0.42358398,0.42797852,0.42797852,0.00046907,0.00001921,0.00001921,0.00022493,0.00095735,0.00535188,0.00535188
-0.304000,0.42457994,0.42504883,0.42456055,0.42456055,0.42480469,0.42553711,0.42968750,0.42968750,0.00046889,0.00001940,0.00001940,0.00022475,0.00095717,0.00510756,0.00510756
-0.296000,0.42653561,0.42700195,0.42651367,0.42651367,0.42675781,0.42749023,0.43164062,0.43164062,0.00046635,0.00002193,0.00002193,0.00022221,0.00095463,0.00510502,0.00510502
-0.288000,0.42849357,0.42895508,0.42846680,0.42846680,0.42846680,0.42944336,0.43334961,0.43334961,0.00046151,0.00002677,0.00002677,0.00002677,0.00094979,0.00485604,0.00485604
-0.280000,0.43045378,0.43090820,0.43041992,0.43041992,0.43041992,0.43139648,0.43530273,0.43530273,0.00045443,0.00003385,0.00003385,0.00003385,0.00094271,0.00484896,0.00484896
-0.272000,0.43241616,0.43286133,0.43237305,0.43237305,0.43237305,0.43334961,0.43725586,0.43725586,0.00044516,0.00004312,0.00004312,0.00004312,0.00093345,0.00483970,0.00483970
-0.264000,0.43438068,0.43481445,0.43432617,0.43432617,0.43432617,0.43530273,0.43896484,0.43896484,0.00043378,0.00005450,0.00005450,0.00005450,0.00092206,0.00458417,0.00458417
-0.256000,0.43634725,0.43676758,0.43627930,0.43627930,0.43627930,0.43725586,0.44091797,0.44091797,0.00042033,0.00006795,0.00006795,0.00006795,0.00090861,0.00457072,0.00457072
-0.248000,0.43831583,0.43872070,0.43823242,0.43823242,0.43823242,0.43920898,0.44262695,0.44262695,0.00040487,0.00008341,0.00008341,0.00008341,0.00089316,0.00431112,0.00431112
-0.240000,0.44028635,0.44067383,0.44018555,0.44018555,0.44018555,0.44116211,0.44458008,0.44458008,0.00038748,0.00010080,0.00010080,0.00010080,0.00087576,0.00429373,0.00429373
-0.232000,0.44225876,0.44262695,0.44213867,0.44213867,0.44238281,0.44311523,0.44653320,0.44653320,0.00036820,0.00012008,0.00012008,0.00012406,0.00085648,0.00427445,0.00427445
-0.224000,0.44423299,0.44458008,0.44409180,0.44409180,0.44433594,0.44506836,0.44824219,0.44824219,0.00034709,0.00014119,0.00014119,0.00010295,0.00083537,0.00400920,0.00400920
-0.216000,0.44620898,0.44653320,0.44628906,0.44628906,0.44628906,0.44702148,0.45019531,0.45019531,0.00032423,0.00008009,0.00008009,0.00008009,0.00081251,0.00398634,0.00398634
-0.208000,0.44818667,0.44848633,0.44824219,0.44824219,0.44824219,0.44897461,0.45190430,0.45190430,0.00029966,0.00005552,0.00005552,0.00005552,0.00078794,0.00371763,0.00371763
-0.200000,0.45016600,0.45043945,0.44995117,0.44995117,0.45019531,0.45092773,0.45385742,0.45385742,0.00027345,0.00021483,0.00021483,0.00002931,0.00076173,0.00369142,0.00369142
-0.192000,0.45214691,0.45239258,0.45214844,0.45214844,0.45214844,0.45312500,0.45556641,0.45556641,0.00024566,0.00000152,0.00000152,0.00000152,0.00097809,0.00341949,0.00341949
-0.184000,0.45412934,0.45434570,0.45410156,0.45410156,0.45410156,0.45483398,0.45751953,0.45751953,0.00021636,0.00002778,0.00002778,0.00002778,0.00070464,0.00339019,0.00339019
-0.176000,0.45611323,0.45629883,0.45605469,0.45605469,0.45629883,0.45678711,0.45922852,0.45922852,0.00018560,0.00005854,0.00005854,0.00018560,0.00067388,0.00311529,0.00311529
-0.168000,0.45809851,0.45849609,0.45800781,0.45800781,0.45825195,0.45898438,0.46118164,0.46118164,0.00039759,0.00009069,0.00009069,0.00015345,0.00088587,0.00308313,0.00308313
-0.160000,0.46008512,0.46044922,0.45996094,0.45996094,0.46020508,0.46093750,0.46313477,0.46313477,0.00036410,0.00012418,0.00012418,0.00011996,0.00085238,0.00304965,0.00304965
-0.152000,0.46207299,0.46240234,0.46215820,0.46215820,0.46215820,0.46264648,0.46484375,0.46484375,0.00032935,0.00008521,0.00008521,0.00008521,0.00057349,0.00277076,0.00277076
-0.144000,0.46406208,0.46435547,0.46411133,0.46411133,0.46411133,0.46484375,0.46679688,0.46679688,0.00029339,0.00004925,0.00004925,0.00004925,0.00078167,0.00273480,0.00273480
-0.136000,0.46605231,0.46630859,0.46582031,0.46582031,0.46606445,0.46679688,0.46850586,0.46850586,0.00025629,0.00023200,0.00023200,0.00001214,0.00074457,0.00245355,0.00245355
-0.128000,0.46804362,0.46826172,0.46801758,0.46801758,0.46826172,0.46875000,0.47045898,0.47045898,0.00021810,0.00002604,0.00002604,0.00021810,0.00070638,0.00241537,0.00241537
-0.120000,0.47003595,0.47021484,0.46997070,0.46997070,0.47021484,0.47070312,0.47216797,0.47216797,0.00017890,0.00006525,0.00006525,0.00017890,0.00066718,0.00213202,0.00213202
-0.112000,0.47202923,0.47216797,0.47192383,0.47192383,0.47216797,0.47265625,0.47412109,0.47412109,0.00013874,0.00010540,0.00010540,0.00013874,0.00062702,0.00209186,0.00209186
-0.104000,0.47402341,0.47412109,0.47387695,0.47387695,0.47412109,0.47460938,0.47607422,0.47607422,0.00009768,0.00014646,0.00014646,0.00009768,0.00058597,0.00205081,0.00205081
-0.096000,0.47601842,0.47631836,0.47583008,0.47583008,0.47607422,0.47656250,0.47778320,0.47778320,0.00029994,0.00018834,0.00018834,0.00005580,0.00054408,0.00176479,0.00176479
-0.088000,0.47801419,0.47827148,0.47802734,0.47802734,0.47802734,0.47851562,0.47973633,0.47973633,0.00025730,0.00001316,0.00001316,0.00001316,0.00050144,0.00172214,0.00172214
-0.080000,0.48001066,0.48022461,0.47827148,0.47998047,0.47998047,0.48046875,0.48144531,0.48144531,0.00021395,0.00173918,0.00003019,0.00003019,0.00045809,0.00143465,0.00143465
-0.072000,0.48200777,0.48217773,0.47827148,0.48193359,0.48217773,0.48242188,0.48339844,0.48339844,0.00016996,0.00373629,0.00007418,0.00016996,0.00041410,0.00139067,0.00139067
-0.064000,0.48400546,0.48413086,0.47827148,0.48388672,0.48413086,0.48437500,0.48510742,0.48510742,0.00012540,0.00573397,0.00011874,0.00012540,0.00036954,0.00110196,0.00110196
-0.056000,0.48600366,0.48608398,0.47827148,0.48583984,0.48608398,0.48632812,0.48706055,0.48706055,0.00008033,0.00773217,0.00016381,0.00008033,0.00032447,0.00105689,0.00105689
-0.048000,0.48800230,0.48803711,0.47827148,0.48803711,0.48803711,0.48828125,0.48901367,0.48901367,0.00003481,0.00973082,0.00003481,0.00003481,0.00027895,0.00101137,0.00101137
-0.040000,0.49000133,0.48999023,0.47827148,0.48999023,0.48999023,0.49023438,0.49072266,0.49072266,0.00001110,0.01172985,0.00001110,0.00001110,0.00023304,0.00072132,0.00072132
-0.032000,0.49200068,0.49194336,0.47827148,0.49194336,0.49194336,0.49218750,0.49267578,0.49267578,0.00005732,0.01372920,0.00005732,0.00005732,0.00018682,0.00067510,0.00067510
-0.024000,0.49400029,0.49414062,0.47827148,0.49389648,0.49414062,0.49414062,0.49438477,0.49438477,0.00014034,0.01572880,0.00010380,0.00014034,0.00014034,0.00038448,0.00038448
-0.016000,0.49600009,0.49609375,0.47827148,0.49584961,0.49609375,0.49609375,0.49633789,0.49633789,0.00009366,0.01772860,0.00015048,0.00009366,0.00009366,0.00033781,0.00033781
-0.008000,0.49800001,0.49804688,0.47827148,0.49804688,0.49804688,0.49804688,0.49804688,0.49804688,0.00004686,0.01972853,0.00004686,0.00004686,0.00004686,0.00004686,0.00004686
0.000000,0.50000000,0.50000000,0.52148438,0.50000000,0.50000000,0.50000000,0.50000000,0.50000000,0.00000000,0.02148438,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000
0.008000,0.50199999,0.50195312,0.52148438,0.50195312,0.50195312,0.50195312,0.50195312,0.50195312,0.00004686,0.01948439,0.00004686,0.00004686,0.00004686,0.00004686,0.00004686
0.016000,0.50399991,0.50390625,0.52148438,0.50390625,0.50390625,0.50390625,0.50366211,0.50366211,0.00009366,0.01748446,0.00009366,0.00009366,0.00009366,0.00033781,0.00033781
0.024000,0.50599971,0.50585938,0.52148438,0.50585938,0.50585938,0.50585938,0.50561523,0.50561523,0.00014034,0.01548466,0.00014034,0.00014034,0.00014034,0.00038448,0.00038448
0.032000,0.50799932,0.50805664,0.52148438,0.50805664,0.50805664,0.50781250,0.50732422,0.50732422,0.00005732,0.01348506,0.00005732,0.00005732,0.00018682,0.00067510,0.00067510
0.040000,0.50999867,0.51000977,0.52148438,0.51000977,0.51000977,0.50976562,0.50927734,0.50927734,0.00001110,0.01148571,0.00001110,0.00001110,0.00023304,0.00072132,0.00072132
0.048000,0.51199770,0.51196289,0.52148438,0.51196289,0.51196289,0.51171875,0.51098633,0.51098633,0.00003481,0.00948668,0.00003481,0.00003481,0.00027895,0.00101137,0.00101137
0.056000,0.51399634,0.51391602,0.52148438,0.51391602,0.51391602,0.51367188,0.51293945,0.51293945,0.00008033,0.00748803,0.00008033,0.00008033,0.00032447,0.00105689,0.00105689
0.064000,0.51599454,0.51586914,0.52148438,0.51586914,0.51586914,0.51562500,0.51489258,0.51489258,0.00012540,0.00548983,0.00012540,0.00012540,0.00036954,0.00110196,0.00110196
0.072000,0.51799223,0.51782227,0.52148438,0.51782227,0.51782227,0.51757812,0.51660156,0.51660156,0.00016996,0.00349215,0.00016996,0.00016996,0.00041410,0.00139067,0.00139067
0.080000,0.51998934,0.51977539,0.52148438,0.52001953,0.52001953,0.51953125,0.51855469,0.51855469,0.00021395,0.00149503,0.00003019,0.00003019,0.00045809,0.00143465,0.00143465
0.088000,0.52198581,0.52172852,0.52197266,0.52197266,0.52197266,0.52148438,0.52026367,0.52026367,0.00025730,0.00001316,0.00001316,0.00001316,0.00050144,0.00172214,0.00172214
0.096000,0.52398158,0.52368164,0.52392578,0.52392578,0.52392578,0.52343750,0.52221680,0.52221680,0.00029994,0.00005580,0.00005580,0.00005580,0.00054408,0.00176479,0.00176479
0.104000,0.52597659,0.52587891,0.52587891,0.52587891,0.52587891,0.52539062,0.52392578,0.52392578,0.00009768,0.00009768,0.00009768,0.00009768,0.00058597,0.00205081,0.00205081
0.112000,0.52797077,0.52783203,0.52783203,0.52783203,0.52783203,0.52734375,0.52587891,0.52587891,0.00013874,0.00013874,0.00013874,0.00013874,0.00062702,0.00209186,0.00209186
0.120000,0.52996405,0.52978516,0.53002930,0.53002930,0.52978516,0.52929688,0.52783203,0.52783203,0.00017890,0.00006525,0.00006525,0.00017890,0.00066718,0.00213202,0.00213202
0.128000,0.53195638,0.53173828,0.53198242,0.53198242,0.53173828,0.53125000,0.52954102,0.52954102,0.00021810,0.00002604,0.00002604,0.00021810,0.00070638,0.00241537,0.00241537
0.136000,0.53394769,0.53369141,0.53393555,0.53393555,0.53393555,0.53320312,0.53149414,0.53149414,0.00025629,0.00001214,0.00001214,0.00001214,0.00074457,0.00245355,0.00245355
0.144000,0.53593792,0.53564453,0.53588867,0.53588867,0.53588867,0.53515625,0.53320312,0.53320312,0.00029339,0.00004925,0.00004925,0.00004925,0.00078167,0.00273480,0.00273480
0.152000,0.53792701,0.53759766,0.53784180,0.53784180,0.53784180,0.53735352,0.53515625,0.53515625,0.00032935,0.00008521,0.00008521,0.00008521,0.00057349,0.00277076,0.00277076
0.160000,0.53991488,0.53955078,0.53979492,0.53979492,0.53979492,0.53906250,0.53686523,0.53686523,0.00036410,0.00011996,0.00011996,0.00011996,0.00085238,0.00304965,0.00304965
0.168000,0.54190149,0.54150391,0.54174805,0.54174805,0.54174805,0.54101562,0.53881836,0.53881836,0.00039759,0.00015345,0.00015345,0.00015345,0.00088587,0.00308313,0.00308313
0.176000,0.54388677,0.54370117,0.54370117,0.54370117,0.54370117,0.54321289,0.54077148,0.54077148,0.00018560,0.00018560,0.00018560,0.00018560,0.00067388,0.00311529,0.00311529
0.184000,0.54587066,0.54565430,0.54589844,0.54589844,0.54589844,0.54516602,0.54248047,0.54248047,0.00021636,0.00002778,0.00002778,0.00002778,0.00070464,0.00339019,0.00339019
0.192000,0.54785309,0.54760742,0.54785156,0.54785156,0.54785156,0.54687500,0.54443359,0.54443359,0.00024566,0.00000152,0.00000152,0.00000152,0.00097809,0.00341949,0.00341949
0.200000,0.54983400,0.54956055,0.54980469,0.54980469,0.54980469,0.54907227,0.54614258,0.54614258,0.00027345,0.00002931,0.00002931,0.00002931,0.00076173,0.00369142,0.00369142
0.208000,0.55181333,0.55151367,0.55175781,0.55175781,0.55175781,0.55102539,0.54809570,0.54809570,0.00029966,0.00005552,0.00005552,0.00005552,0.00078794,0.00371763,0.00371763
0.216000,0.55379102,0.55346680,0.55371094,0.55371094,0.55371094,0.55297852,0.54980469,0.54980469,0.00032423,0.00008009,0.00008009,0.00008009,0.00081251,0.00398634,0.00398634
0.224000,0.55576701,0.55541992,0.55566406,0.55566406,0.55566406,0.55493164,0.55175781,0.55175781,0.00034709,0.00010295,0.00010295,0.00010295,0.00083537,0.00400920,0.00400920
0.232000,0.55774124,0.55737305,0.55761719,0.55761719,0.55761719,0.55688477,0.55346680,0.55346680,0.00036820,0.00012406,0.00012406,0.00012406,0.00085648,0.00427445,0.00427445
0.240000,0.55971365,0.55932617,0.55981445,0.55981445,0.55981445,0.55883789,0.55541992,0.55541992,0.00038748,0.00010080,0.00010080,0.00010080,0.00087576,0.00429373,0.00429373
0.248000,0.56168417,0.56127930,0.56152344,0.56152344,0.56176758,0.56079102,0.55737305,0.55737305,0.00040487,0.00016073,0.00016073,0.00008341,0.00089316,0.00431112,0.00431112
0.256000,0.56365275,0.56323242,0.56347656,0.56347656,0.56372070,0.56274414,0.55908203,0.55908203,0.00042033,0.00017619,0.00017619,0.00006795,0.00090861,0.00457072,0.00457072
0.264000,0.56561932,0.56518555,0.56567383,0.56567383,0.56567383,0.56469727,0.56103516,0.56103516,0.00043378,0.00005450,0.00005450,0.00005450,0.00092206,0.00458417,0.00458417
0.272000,0.56758384,0.56713867,0.56762695,0.56762695,0.56762695,0.56665039,0.56274414,0.56274414,0.00044516,0.00004312,0.00004312,0.00004312,0.00093345,0.00483970,0.00483970
0.280000,0.56954622,0.56909180,0.56933594,0.56933594,0.56958008,0.56860352,0.56469727,0.56469727,0.00045443,0.00021029,0.00021029,0.00003385,0.00094271,0.00484896,0.00484896
0.288000,0.57150643,0.57104492,0.57153320,0.57153320,0.57153320,0.57055664,0.56665039,0.56665039,0.00046151,0.00002677,0.00002677,0.00002677,0.00094979,0.00485604,0.00485604
0.296000,0.57346439,0.57299805,0.57348633,0.57348633,0.57324219,0.57250977,0.56835938,0.56835938,0.00046635,0.00002193,0.00002193,0.00022221,0.00095463,0.00510502,0.00510502
0.304000,0.57542006,0.57495117,0.57543945,0.57543945,0.57519531,0.57446289,0.57031250,0.57031250,0.00046889,0.00001940,0.00001940,0.00022475,0.00095717,0.00510756,0.00510756
0.312000,0.57737336,0.57690430,0.57739258,0.57739258,0.57714844,0.57641602,0.57202148,0.57202148,0.00046907,0.00001921,0.00001921,0.00022493,0.00095735,0.00535188,0.00535188
0.320000,0.57932425,0.57885742,0.57934570,0.57934570,0.57910156,0.57836914,0.57397461,0.57397461,0.00046683,0.00002145,0.00002145,0.00022269,0.00095511,0.00534964,0.00534964
0.328000,0.58127267,0.58081055,0.58129883,0.58129883,0.58105469,0.58032227,0.57568359,0.57568359,0.00046212,0.00002616,0.00002616,0.00021798,0.00095040,0.00558907,0.00558907
0.336000,0.58321855,0.58276367,0.58325195,0.58325195,0.58300781,0.58227539,0.57763672,0.57763672,0.00045488,0.00003340,0.00003340,0.00021074,0.00094316,0.00558183,0.00558183
0.344000,0.58516184,0.58471680,0.58520508,0.58520508,0.58496094,0.58422852,0.57934570,0.57934570,0.00044505,0.00004324,0.00004324,0.00020090,0.00093333,0.00581614,0.00581614
0.352000,0.58710249,0.58666992,0.58715820,0.58715820,0.58691406,0.58618164,0.58129883,0.58129883,0.00043257,0.00005571,0.00005571,0.00018843,0.00092085,0.00580366,0.00580366
0.360000,0.58904043,0.58862305,0.58886719,0.58886719,0.58886719,0.58813477,0.58325195,0.58325195,0.00041739,0.00017325,0.00017325,0.00017325,0.00090567,0.00578848,0.00578848
0.368000,0.59097562,0.59033203,0.59106445,0.59106445,0.59082031,0.59008789,0.58496094,0.58496094,0.00064359,0.00008883,0.00008883,0.00015531,0.00088773,0.00601468,0.00601468
0.376000,0.59290799,0.59252930,0.59277344,0.59277344,0.59252930,0.59204102,0.58691406,0.58691406,0.00037869,0.00013455,0.00013455,0.00037869,0.00086697,0.00599393,0.00599393
0.384000,0.59483749,0.59448242,0.59472656,0.59472656,0.59448242,0.59399414,0.58862305,0.58862305,0.00035507,0.00011093,0.00011093,0.00035507,0.00084335,0.00621444,0.00621444
0.392000,0.59676407,0.59619141,0.59667969,0.59667969,0.59643555,0.59594727,0.59057617,0.59057617,0.00057266,0.00008438,0.00008438,0.00032852,0.00081680,0.00618789,0.00618789
0.400000,0.59868766,0.59814453,0.59863281,0.59863281,0.59838867,0.59790039,0.59228516,0.59228516,0.00054313,0.00005485,0.00005485,0.00029899,0.00078727,0.00640250,0.00640250
0.408000,0.60060822,0.60009766,0.60058594,0.60058594,0.60034180,0.59985352,0.59423828,0.59423828,0.00051056,0.00002228,0.00002228,0.00026642,0.00075470,0.00636994,0.00636994
0.416000,0.60252569,0.60205078,0.60253906,0.60253906,0.60229492,0.60180664,0.59619141,0.59619141,0.00047491,0.00001337,0.00001337,0.00023077,0.00071905,0.00633428,0.00633428
0.424000,0.60444002,0.60400391,0.60424805,0.60424805,0.60424805,0.60375977,0.59790039,0.59790039,0.00043611,0.00019197,0.00019197,0.00019197,0.00068025,0.00653963,0.00653963
0.432000,0.60635115,0.60595703,0.60644531,0.60644531,0.60620117,0.60571289,0.59985352,0.59985352,0.00039412,0.00009416,0.00009416,0.00014998,0.00063826,0.00649763,0.00649763
0.440000,0.60825903,0.60766602,0.60815430,0.60815430,0.60815430,0.60766602,0.60156250,0.60156250,0.00059302,0.00010473,0.00010473,0.00010473,0.00059302,0.00669653,0.00669653
0.448000,0.61016361,0.60961914,0.61010742,0.61010742,0.61010742,0.60961914,0.60351562,0.60351562,0.00054447,0.00005619,0.00005619,0.00005619,0.00054447,0.00664799,0.00664799
0.456000,0.61206484,0.61157227,0.61206055,0.61206055,0.61206055,0.61157227,0.60522461,0.60522461,0.00049257,0.00000429,0.00000429,0.00000429,0.00049257,0.00684023,0.00684023
0.464000,0.61396266,0.61352539,0.61376953,0.61376953,0.61401367,0.61376953,0.60717773,0.60717773,0.00043727,0.00019313,0.00019313,0.00005101,0.00019313,0.00678492,0.00678492
0.472000,0.61585702,0.61523438,0.61572266,0.61572266,0.61572266,0.61547852,0.60888672,0.60888672,0.00062265,0.00013436,0.00013436,0.00013436,0.00037850,0.00697030,0.00697030
0.480000,0.61774787,0.61718750,0.61767578,0.61767578,0.61767578,0.61743164,0.61083984,0.61083984,0.00056037,0.00007209,0.00007209,0.00007209,0.00031623,0.00690803,0.00690803
0.488000,0.61963517,0.61914062,0.61962891,0.61962891,0.61962891,0.61962891,0.61279297,0.61279297,0.00049455,0.00000626,0.00000626,0.00000626,0.00000626,0.00684220,0.00684220
0.496000,0.62151886,0.62109375,0.62158203,0.62158203,0.62158203,0.62158203,0.61450195,0.61450195,0.00042511,0.00006317,0.00006317,0.00006317,0.00006317,0.00701690,0.00701690
0.504000,0.62339888,0.62280273,0.62329102,0.62329102,0.62329102,0.62329102,0.61645508,0.61645508,0.00059615,0.00010787,0.00010787,0.00010787,0.00010787,0.00694381,0.00694381
0.512000,0.62527520,0.62475586,0.62524414,0.62524414,0.62524414,0.62524414,0.61816406,0.61816406,0.00051934,0.00003106,0.00003106,0.00003106,0.00003106,0.00711114,0.00711114
0.520000,0.62714777,0.62670898,0.62719727,0.62719727,0.62695312,0.62695312,0.62011719,0.62011719,0.00043878,0.00004950,0.00004950,0.00019464,0.00019464,0.00703058,0.00703058
0.528000,0.62901652,0.62841797,0.62890625,0.62890625,0.62890625,0.62866211,0.62207031,0.62207031,0.00059855,0.00011027,0.00011027,0.00011027,0.00035441,0.00694621,0.00694621
0.536000,0.63088143,0.63037109,0.63085938,0.63085938,0.63061523,0.63037109,0.62377930,0.62377930,0.00051033,0.00002205,0.00002205,0.00026619,0.00051033,0.00710213,0.00710213
0.544000,0.63274243,0.63232422,0.63256836,0.63256836,0.63232422,0.63208008,0.62573242,0.62573242,0.00041821,0.00017407,0.00017407,0.00041821,0.00066235,0.00701001,0.00701001
0.552000,0.63459948,0.63403320,0.63452148,0.63452148,0.63427734,0.63378906,0.62744141,0.62744141,0.00056628,0.00007800,0.00007800,0.00032214,0.00081042,0.00715808,0.00715808
0.560000,0.63645254,0.63598633,0.63647461,0.63647461,0.63598633,0.63549805,0.62939453,0.62939453,0.00046621,0.00002207,0.00002207,0.00046621,0.00095449,0.00705801,0.00705801
0.568000,0.63830156,0.63793945,0.63818359,0.63818359,0.63793945,0.63745117,0.63110352,0.63110352,0.00036210,0.00011796,0.00011796,0.00036210,0.00085039,0.00719804,0.00719804
0.576000,0.64014649,0.63964844,0.64013672,0.64013672,0.63964844,0.63916016,0.63305664,0.63305664,0.00049805,0.00000977,0.00000977,0.00049805,0.00098633,0.00708985,0.00708985
0.584000,0.64198729,0.64160156,0.64184570,0.64184570,0.64160156,0.64086914,0.63476562,0.63476562,0.00038572,0.00014158,0.00014158,0.00038572,0.00111815,0.00722166,0.00722166
0.592000,0.64382391,0.64355469,0.64379883,0.64379883,0.64331055,0.64257812,0.63671875,0.63671875,0.00026922,0.00002508,0.00002508,0.00051336,0.00124578,0.00710516,0.00710516
0.600000,0.64565631,0.64526367,0.64550781,0.64550781,0.64501953,0.64428711,0.63867188,0.63867188,0.00039263,0.00014849,0.00014849,0.00063677,0.00136920,0.00698443,0.00698443
0.608000,0.64748444,0.64697266,0.64746094,0.64746094,0.64697266,0.64599609,0.64038086,0.64038086,0.00051178,0.00002350,0.00002350,0.00051178,0.00148835,0.00710358,0.00710358
0.616000,0.64930827,0.64892578,0.64916992,0.64916992,0.64868164,0.64770508,0.64233398,0.64233398,0.00038248,0.00013834,0.00013834,0.00062662,0.00160319,0.00697428,0.00697428
0.624000,0.65112774,0.65087891,0.65112305,0.65112305,0.65063477,0.64941406,0.64404297,0.64404297,0.00024883,0.00000469,0.00000469,0.00049297,0.00171368,0.00708477,0.00708477
0.632000,0.65294282,0.65258789,0.65283203,0.65283203,0.65234375,0.65136719,0.64599609,0.64599609,0.00035493,0.00011079,0.00011079,0.00059907,0.00157563,0.00694672,0.00694672
0.640000,0.65475346,0.65429688,0.65478516,0.65478516,0.65405273,0.65307617,0.64770508,0.64770508,0.00045659,0.00003170,0.00003170,0.00070073,0.00167729,0.00704838,0.00704838
0.648000,0.65655963,0.65625000,0.65649414,0.65649414,0.65600586,0.65478516,0.64965820,0.64965820,0.00030963,0.00006549,0.00006549,0.00055377,0.00177447,0.00690142,0.00690142
0.656000,0.65836127,0.65795898,0.65820312,0.65820312,0.65771484,0.65649414,0.65161133,0.65161133,0.00040229,0.00015815,0.00015815,0.00064643,0.00186713,0.00674994,0.00674994
0.664000,0.66015836,0.65991211,0.66015625,0.66015625,0.65966797,0.65820312,0.65332031,0.65332031,0.00024625,0.00000211,0.00000211,0.00049039,0.00195523,0.00683805,0.00683805
0.672000,0.66195085,0.66162109,0.66186523,0.66186523,0.66137695,0.65991211,0.65527344,0.65527344,0.00032975,0.00008561,0.00008561,0.00057389,0.00203874,0.00667741,0.00667741
0.680000,0.66373870,0.66333008,0.66357422,0.66357422,0.66333008,0.66162109,0.65698242,0.65698242,0.00040862,0.00016448,0.00016448,0.00040862,0.00211760,0.00675628,0.00675628
0.688000,0.66552187,0.66528320,0.66552734,0.66552734,0.66503906,0.66333008,0.65893555,0.65893555,0.00023867,0.00000547,0.00000547,0.00048281,0.00219179,0.00658632,0.00658632
0.696000,0.66730032,0.66699219,0.66723633,0.66723633,0.66699219,0.66503906,0.66064453,0.66064453,0.00030814,0.00006400,0.00006400,0.00030814,0.00226126,0.00665579,0.00665579
0.704000,0.66907403,0.66870117,0.66894531,0.66894531,0.66870117,0.66699219,0.66259766,0.66259766,0.00037285,0.00012871,0.00012871,0.00037285,0.00208184,0.00647637,0.00647637
0.712000,0.67084294,0.67041016,0.67065430,0.67065430,0.67041016,0.66870117,0.66430664,0.66430664,0.00043278,0.00018864,0.00018864,0.00043278,0.00214176,0.00653630,0.00653630
0.720000,0.67260702,0.67236328,0.67260742,0.67260742,0.67236328,0.67041016,0.66625977,0.66625977,0.00024374,0.00000040,0.00000040,0.00024374,0.00219686,0.00634725,0.00634725
0.728000,0.67436623,0.67407227,0.67431641,0.67431641,0.67407227,0.67211914,0.66821289,0.66821289,0.00029397,0.00004983,0.00004983,0.00029397,0.00224709,0.00615334,0.00615334
0.736000,0.67612055,0.67602539,0.67602539,0.67602539,0.67602539,0.67382812,0.66992188,0.66992188,0.00009516,0.00009516,0.00009516,0.00009516,0.00229242,0.00619867,0.00619867
0.744000,0.67786993,0.67773438,0.67773438,0.67773438,0.67773438,0.67553711,0.67187500,0.67187500,0.00013555,0.00013555,0.00013555,0.00013555,0.00233282,0.00599493,0.00599493
0.752000,0.67961433,0.67944336,0.67944336,0.67944336,0.67944336,0.67724609,0.67358398,0.67358398,0.00017097,0.00017097,0.00017097,0.00017097,0.00236824,0.00603035,0.00603035
0.760000,0.68135373,0.68139648,0.68115234,0.68115234,0.68115234,0.67895508,0.67553711,0.67553711,0.00004275,0.00020139,0.00020139,0.00020139,0.00239866,0.00581662,0.00581662
0.768000,0.68308809,0.68310547,0.68310547,0.68310547,0.68286133,0.68090820,0.67749023,0.67749023,0.00001737,0.00001737,0.00001737,0.00022677,0.00217989,0.00559786,0.00559786
0.776000,0.68481738,0.68457031,0.68481445,0.68481445,0.68432617,0.68261719,0.67919922,0.67919922,0.00024707,0.00000293,0.00000293,0.00049121,0.00220020,0.00561816,0.00561816
0.784000,0.68654156,0.68652344,0.68652344,0.68652344,0.68603516,0.68432617,0.68115234,0.68115234,0.00001813,0.00001813,0.00001813,0.00050641,0.00221539,0.00538922,0.00538922
0.792000,0.68826061,0.68823242,0.68823242,0.68823242,0.68774414,0.68603516,0.68286133,0.68286133,0.00002819,0.00002819,0.00002819,0.00051647,0.00222545,0.00539928,0.00539928
0.800000,0.68997448,0.68994141,0.68994141,0.68994141,0.68945312,0.68774414,0.68481445,0.68481445,0.00003307,0.00003307,0.00003307,0.00052136,0.00223034,0.00516003,0.00516003
0.808000,0.69168315,0.69165039,0.69165039,0.69165039,0.69116211,0.68945312,0.68652344,0.68652344,0.00003276,0.00003276,0.00003276,0.00052104,0.00223003,0.00515972,0.00515972
0.816000,0.69338659,0.69335938,0.69335938,0.69335938,0.69287109,0.69116211,0.68847656,0.68847656,0.00002722,0.00002722,0.00002722,0.00051550,0.00222448,0.00491003,0.00491003
0.824000,0.69508477,0.69506836,0.69506836,0.69506836,0.69433594,0.69287109,0.69018555,0.69018555,0.00001641,0.00001641,0.00001641,0.00074883,0.00221368,0.00489922,0.00489922
0.832000,0.69677765,0.69702148,0.69677734,0.69677734,0.69604492,0.69482422,0.69213867,0.69213867,0.00024383,0.00000031,0.00000031,0.00073273,0.00195343,0.00463898,0.00463898
0.840000,0.69846522,0.69873047,0.69824219,0.69824219,0.69775391,0.69653320,0.69409180,0.69409180,0.00026525,0.00022303,0.00022303,0.00071131,0.00193201,0.00437342,0.00437342
0.848000,0.70014743,0.70043945,0.70019531,0.70019531,0.69946289,0.69824219,0.69580078,0.69580078,0.00029202,0.00004788,0.00004788,0.00068454,0.00190524,0.00434665,0.00434665
0.856000,0.70182426,0.70214844,0.70166016,0.70166016,0.70117188,0.69995117,0.69775391,0.69775391,0.00032417,0.00016411,0.00016411,0.00065239,0.00187309,0.00407036,0.00407036
0.864000,0.70349569,0.70385742,0.70336914,0.70336914,0.70263672,0.70166016,0.69946289,0.69946289,0.00036173,0.00012655,0.00012655,0.00085897,0.00183553,0.00403280,0.00403280
0.872000,0.70516169,0.70556641,0.70507812,0.70507812,0.70434570,0.70336914,0.70141602,0.70141602,0.00040472,0.00008356,0.00008356,0.00081598,0.00179255,0.00374567,0.00374567
0.880000,0.70682222,0.70703125,0.70678711,0.70678711,0.70605469,0.70507812,0.70312500,0.70312500,0.00020903,0.00003511,0.00003511,0.00076753,0.00174410,0.00369722,0.00369722
0.888000,0.70847727,0.70898438,0.70849609,0.70849609,0.70776367,0.70678711,0.70507812,0.70507812,0.00050710,0.00001882,0.00001882,0.00071360,0.00169016,0.00339915,0.00339915
0.896000,0.71012681,0.71044922,0.70996094,0.70996094,0.70947266,0.70849609,0.70703125,0.70703125,0.00032241,0.00016587,0.00016587,0.00065415,0.00163071,0.00309556,0.00309556
0.904000,0.71177081,0.71240234,0.71166992,0.71166992,0.71093750,0.71044922,0.70874023,0.70874023,0.00063153,0.00010089,0.00010089,0.00083331,0.00132159,0.00303058,0.00303058
0.912000,0.71340925,0.71386719,0.71337891,0.71337891,0.71264648,0.71215820,0.71069336,0.71069336,0.00045794,0.00003034,0.00003034,0.00076277,0.00125105,0.00271589,0.00271589
0.920000,0.71504211,0.71533203,0.71484375,0.71484375,0.71435547,0.71386719,0.71240234,0.71240234,0.00028993,0.00019836,0.00019836,0.00068664,0.00117492,0.00263976,0.00263976
0.928000,0.71666935,0.71728516,0.71655273,0.71655273,0.71606445,0.71557617,0.71435547,0.71435547,0.00061580,0.00011662,0.00011662,0.00060490,0.00109318,0.00231388,0.00231388
0.936000,0.71829097,0.71875000,0.71826172,0.71826172,0.71777344,0.71728516,0.71606445,0.71606445,0.00045903,0.00002925,0.00002925,0.00051753,0.00100581,0.00222652,0.00222652
0.944000,0.71990693,0.72045898,0.71972656,0.71972656,0.71923828,0.71899414,0.71801758,0.71801758,0.00055205,0.00018037,0.00018037,0.00066865,0.00091279,0.00188935,0.00188935
0.952000,0.72151722,0.72192383,0.72143555,0.72143555,0.72094727,0.72070312,0.71997070,0.71997070,0.00040661,0.00008167,0.00008167,0.00056995,0.00081409,0.00154651,0.00154651
0.960000,0.72312181,0.72387695,0.72314453,0.72314453,0.72265625,0.72241211,0.72167969,0.72167969,0.00075515,0.00002273,0.00002273,0.00046556,0.00070970,0.00144212,0.00144212
0.968000,0.72472068,0.72534180,0.72460938,0.72460938,0.72436523,0.72436523,0.72363281,0.72363281,0.00062112,0.00011130,0.00011130,0.00035544,0.00035544,0.00108786,0.00108786
0.976000,0.72631381,0.72705078,0.72631836,0.72631836,0.72607422,0.72607422,0.72534180,0.72534180,0.00073697,0.00000455,0.00000455,0.00023959,0.00023959,0.00097201,0.00097201
0.984000,0.72790118,0.72851562,0.72778320,0.72778320,0.72753906,0.72778320,0.72729492,0.72729492,0.00061444,0.00011798,0.00011798,0.00036212,0.00011798,0.00060626,0.00060626
0.992000,0.72948278,0.73022461,0.72949219,0.72949219,0.72924805,0.72949219,0.72900391,0.72900391,0.00074183,0.00000941,0.00000941,0.00023473,0.00000941,0.00047887,0.00047887
1.000000,0.73105858,0.73168945,0.73095703,0.73095703,0.73120117,0.73120117,0.73095703,0.73120117,0.00063087,0.00010155,0.00010155,0.00014259,0.00014259,0.00010155,0.00014259
1.008000,0.73262856,0.73315430,0.73266602,0.73266602,0.73266602,0.73266602,0.73217773,0.73217773,0.00052573,0.00003745,0.00003745,0.00003745,0.00003745,0.00045083,0.00045083
1.016000,0.73419272,0.73486328,0.73413086,0.73413086,0.73413086,0.73388672,0.73339844,0.73291016,0.00067057,0.00006186,0.00006186,0.00006186,0.00030600,0.00079428,0.00128256
1.024000,0.73575102,0.73632812,0.73559570,0.73559570,0.73559570,0.73535156,0.73461914,0.73388672,0.00057711,0.00015532,0.00015532,0.00015532,0.00039946,0.00113188,0.00186430
1.032000,0.73730345,0.73803711,0.73730469,0.73730469,0.73706055,0.73681641,0.73583984,0.73486328,0.00073366,0.00000123,0.00000123,0.00024291,0.00048705,0.00146361,0.00244017
1.040000,0.73885001,0.73950195,0.73876953,0.73876953,0.73852539,0.73803711,0.73706055,0.73559570,0.00065195,0.00008047,0.00008047,0.00032462,0.00081290,0.00178946,0.00325430
1.048000,0.74039066,0.74121094,0.74023438,0.74023438,0.73999023,0.73950195,0.73803711,0.73657227,0.00082028,0.00015628,0.00015628,0.00040043,0.00088871,0.00235355,0.00381839
1.056000,0.74192540,0.74267578,0.74194336,0.74194336,0.74145508,0.74096680,0.73925781,0.73730469,0.00075038,0.00001796,0.00001796,0.00047032,0.00095860,0.00266759,0.00462071
1.064000,0.74345421,0.74414062,0.74340820,0.74340820,0.74291992,0.74218750,0.74047852,0.73828125,0.00068642,0.00004601,0.00004601,0.00053429,0.00126671,0.00297569,0.00517296
1.072000,0.74497707,0.74584961,0.74487305,0.74487305,0.74462891,0.74365234,0.74169922,0.73925781,0.00087253,0.00010403,0.00010403,0.00034817,0.00132473,0.00327786,0.00571926
1.080000,0.74649398,0.74731445,0.74658203,0.74658203,0.74609375,0.74511719,0.74291992,0.73999023,0.00082047,0.00008805,0.00008805,0.00040023,0.00137680,0.00357406,0.00650375
1.088000,0.74800492,0.74853516,0.74804688,0.74804688,0.74755859,0.74633789,0.74414062,0.74096680,0.00053023,0.00004195,0.00004195,0.00044633,0.00166703,0.00386430,0.00703812
1.096000,0.74950988,0.75024414,0.74804688,0.74804688,0.74902344,0.74780273,0.74536133,0.74194336,0.00073426,0.00146300,0.00146300,0.00048644,0.00170714,0.00414855,0.00756652
1.104000,0.75100883,0.75170898,0.75170898,0.75170898,0.75048828,0.74926758,0.74658203,0.74267578,0.00070015,0.00070015,0.00070015,0.00052055,0.00174126,0.00442680,0.00833305
1.112000,0.75250179,0.75292969,0.75244141,0.75244141,0.75195312,0.75048828,0.74780273,0.74365234,0.00042790,0.00006038,0.00006038,0.00054866,0.00201350,0.00469905,0.00884944
1.120000,0.75398872,0.75488281,0.75390625,0.75390625,0.75341797,0.75195312,0.74902344,0.74462891,0.00089410,0.00008247,0.00008247,0.00057075,0.00203559,0.00496528,0.00935981
1.128000,0.75546962,0.75610352,0.75537109,0.75537109,0.75488281,0.75341797,0.75000000,0.74536133,0.00063390,0.00009852,0.00009852,0.00058680,0.00205165,0.00546962,0.01010829
1.136000,0.75694448,0.75781250,0.75683594,0.75683594,0.75634766,0.75463867,0.75122070,0.74633789,0.00086802,0.00010854,0.00010854,0.00059682,0.00230581,0.00572377,0.01060659
1.144000,0.75841329,0.75927734,0.75830078,0.75830078,0.75781250,0.75610352,0.75244141,0.74707031,0.00086406,0.00011251,0.00011251,0.00060079,0.00230977,0.00597188,0.01134297
1.152000,0.75987604,0.76074219,0.75976562,0.75976562,0.75927734,0.75756836,0.75366211,0.74804688,0.00086615,0.00011041,0.00011041,0.00059869,0.00230768,0.00621393,0.01182916
1.160000,0.76133271,0.76196289,0.76123047,0.76123047,0.76074219,0.75878906,0.75488281,0.74902344,0.00063018,0.00010225,0.00010225,0.00059053,0.00254365,0.00644990,0.01230928
1.168000,0.76278332,0.76440430,0.76269531,0.76269531,0.76220703,0.76025391,0.75610352,0.74975586,0.00162098,0.00008800,0.00008800,0.00057628,0.00252941,0.00667980,0.01302746
1.176000,0.76422783,0.76562500,0.76416016,0.76416016,0.76367188,0.76171875,0.75732422,0.75073242,0.00139717,0.00006767,0.00006767,0.00055596,0.00250908,0.00690361,0.01349541
1.184000,0.76566625,0.76733398,0.76562500,0.76562500,0.76538086,0.76318359,0.75854492,0.75170898,0.00166773,0.00004125,0.00004125,0.00028539,0.00248266,0.00712133,0.01395727
1.192000,0.76709857,0.76855469,0.76708984,0.76708984,0.76660156,0.76440430,0.75976562,0.75244141,0.00145612,0.00000873,0.00000873,0.00049701,0.00269427,0.00733295,0.01465717
1.200000,0.76852478,0.77001953,0.76855469,0.76855469,0.76831055,0.76586914,0.76098633,0.75341797,0.00149475,0.00002990,0.00002990,0.00021424,0.00265564,0.00753846,0.01510681
1.208000,0.76994488,0.77124023,0.76977539,0.76977539,0.76977539,0.76708984,0.76220703,0.75415039,0.00129535,0.00016949,0.00016949,0.00016949,0.00285504,0.00773785,0.01579449
1.216000,0.77135886,0.77319336,0.77124023,0.77124023,0.77124023,0.76855469,0.76318359,0.75512695,0.00183450,0.00011862,0.00011862,0.00011862,0.00280417,0.00817526,0.01623190
1.224000,0.77276671,0.77441406,0.77270508,0.77270508,0.77270508,0.77001953,0.76440430,0.75610352,0.00164735,0.00006163,0.00006163,0.00006163,0.00274718,0.00836241,0.01666319
1.232000,0.77416843,0.77587891,0.77416992,0.77416992,0.77416992,0.77124023,0.76562500,0.75683594,0.00171048,0.00000149,0.00000149,0.00000149,0.00292819,0.00854343,0.01733249
1.240000,0.77556401,0.77709961,0.77563477,0.77563477,0.77563477,0.77270508,0.76684570,0.75781250,0.00153560,0.00007075,0.00007075,0.00007075,0.00285894,0.00871831,0.01775151
1.248000,0.77695346,0.77880859,0.77685547,0.77685547,0.77709961,0.77416992,0.76806641,0.75878906,0.00185513,0.00009799,0.00009799,0.00014615,0.00278354,0.00888705,0.01816440
1.256000,0.77833676,0.78002930,0.77832031,0.77832031,0.77832031,0.77563477,0.76928711,0.75952148,0.00169254,0.00001645,0.00001645,0.00001645,0.00270200,0.00904965,0.01881528
1.264000,0.77971392,0.78149414,0.77978516,0.77978516,0.77954102,0.77685547,0.77050781,0.76049805,0.00178022,0.00007124,0.00007124,0.00017290,0.00285845,0.00920610,0.01921587
1.272000,0.78108492,0.78247070,0.78100586,0.78100586,0.78100586,0.77832031,0.77172852,0.76123047,0.00138578,0.00007906,0.00007906,0.00007906,0.00276461,0.00935641,0.01985445
1.280000,0.78244978,0.78417969,0.78222656,0.78222656,0.78222656,0.77978516,0.77294922,0.76220703,0.00172991,0.00022321,0.00022321,0.00022321,0.00266462,0.00950056,0.02024275
1.288000,0.78380848,0.78564453,0.78369141,0.78369141,0.78344727,0.78100586,0.77416992,0.76318359,0.00183606,0.00011707,0.00011707,0.00036121,0.00280262,0.00963855,0.02062488
1.296000,0.78516102,0.78662109,0.78515625,0.78515625,0.78466797,0.78247070,0.77514648,0.76391602,0.00146007,0.00000477,0.00000477,0.00049305,0.00269032,0.01001454,0.02124500
1.304000,0.78650741,0.78808594,0.78637695,0.78637695,0.78613281,0.78393555,0.77636719,0.76489258,0.00157853,0.00013045,0.00013045,0.00037459,0.00257186,0.01014022,0.02161483
1.312000,0.78784764,0.78930664,0.78784180,0.78784180,0.78735352,0.78515625,0.77758789,0.76586914,0.00145900,0.00000584,0.00000584,0.00049412,0.00269139,0.01025975,0.02197850
1.320000,0.78918171,0.79077148,0.78906250,0.78906250,0.78857422,0.78662109,0.77880859,0.76660156,0.00158978,0.00011921,0.00011921,0.00060749,0.00256061,0.01037311,0.02258014
1.328000,0.79050962,0.79174805,0.79052734,0.79052734,0.78979492,0.78784180,0.78002930,0.76757812,0.00123843,0.00001772,0.00001772,0.00071470,0.00266782,0.01048032,0.02293149
1.336000,0.79183137,0.79321289,0.79174805,0.79174805,0.79125977,0.78930664,0.78125000,0.76855469,0.00138152,0.00008333,0.00008333,0.00057161,0.00252473,0.01058137,0.02327669
1.344000,0.79314697,0.79443359,0.79321289,0.79321289,0.79248047,0.79077148,0.78247070,0.76928711,0.00128662,0.00006592,0.00006592,0.00066650,0.00237549,0.01067627,0.02385986
1.352000,0.79445641,0.79614258,0.79443359,0.79443359,0.79370117,0.79223633,0.78369141,0.77026367,0.00168617,0.00002282,0.00002282,0.00075524,0.00222008,0.01076501,0.02419274
1.360000,0.79575970,0.79711914,0.79565430,0.79565430,0.79516602,0.79345703,0.78491211,0.77099609,0.00135944,0.00010540,0.00010540,0.00059368,0.00230267,0.01084759,0.02476360
1.368000,0.79705683,0.79858398,0.79711914,0.79711914,0.79638672,0.79492188,0.78613281,0.77197266,0.00152715,0.00006231,0.00006231,0.00067011,0.00213496,0.01092402,0.02508418
1.376000,0.79834781,0.80053711,0.79833984,0.79833984,0.79760742,0.79638672,0.78710938,0.77294922,0.00218930,0.00000797,0.00000797,0.00074039,0.00196110,0.01123844,0.02539860
1.384000,0.79963265,0.80151367,0.79956055,0.79956055,0.79882812,0.79760742,0.78833008,0.77368164,0.00188102,0.00007210,0.00007210,0.00080452,0.00202523,0.01130257,0.02595101
1.392000,0.80091134,0.80322266,0.80078125,0.80078125,0.80029297,0.79907227,0.78955078,0.77465820,0.00231132,0.00013009,0.00013009,0.00061837,0.00183907,0.01136056,0.02625314
1.400000,0.80218389,0.80419922,0.80200195,0.80200195,0.80151367,0.80053711,0.79077148,0.77563477,0.00201533,0.00018194,0.00018194,0.00067022,0.00164678,0.01141240,0.02654912
1.408000,0.80345030,0.80493164,0.80346680,0.80346680,0.80273438,0.80175781,0.79199219,0.77636719,0.00148134,0.00001650,0.00001650,0.00071592,0.00169249,0.01145811,0.02708311
1.416000,0.80471058,0.80664062,0.80468750,0.80468750,0.80419922,0.80322266,0.79321289,0.77734375,0.00193005,0.00002308,0.00002308,0.00051136,0.00148792,0.01149769,0.02736683
1.424000,0.80596472,0.80761719,0.80590820,0.80590820,0.80541992,0.80468750,0.79443359,0.77832031,0.00165246,0.00005652,0.00005652,0.00054480,0.00127722,0.01153113,0.02764441
1.432000,0.80721275,0.80908203,0.80712891,0.80712891,0.80664062,0.80590820,0.79565430,0.77905273,0.00186928,0.00008384,0.00008384,0.00057212,0.00130454,0.01155845,0.02816001
1.440000,0.80845465,0.81005859,0.80834961,0.80834961,0.80786133,0.80737305,0.79687500,0.78002930,0.00160394,0.00010504,0.00010504,0.00059332,0.00108160,0.01157965,0.02842535
1.448000,0.80969044,0.81152344,0.80957031,0.80957031,0.80932617,0.80883789,0.79809570,0.78076172,0.00183300,0.00012013,0.00012013,0.00036427,0.00085255,0.01159474,0.02892872
1.456000,0.81092012,0.81250000,0.81079102,0.81079102,0.81054688,0.81005859,0.79931641,0.78173828,0.00157988,0.00012911,0.00012911,0.00037325,0.00086153,0.01160372,0.02918184
1.464000,0.81214370,0.81372070,0.81201172,0.81201172,0.81176758,0.81152344,0.80053711,0.78271484,0.00157700,0.00013198,0.00013198,0.00037612,0.00062026,0.01160659,0.02942886
1.472000,0.81336119,0.81469727,0.81323242,0.81323242,0.81298828,0.81298828,0.80151367,0.78344727,0.00133608,0.00012876,0.00012876,0.00037290,0.00037290,0.01184751,0.02991392
1.480000,0.81457258,0.81616211,0.81445312,0.81445312,0.81445312,0.81420898,0.80273438,0.78442383,0.00158953,0.00011946,0.00011946,0.00011946,0.00036360,0.01183821,0.03014875
1.488000,0.81577789,0.81713867,0.81567383,0.81567383,0.81567383,0.81567383,0.80395508,0.78540039,0.00136078,0.00010407,0.00010407,0.00010407,0.00010407,0.01182282,0.03037750
1.496000,0.81697713,0.81860352,0.81689453,0.81689453,0.81689453,0.81713867,0.80517578,0.78613281,0.00162638,0.00008260,0.00008260,0.00008260,0.00016154,0.01180135,0.03084432
1.504000,0.81817030,0.82080078,0.81811523,0.81811523,0.81811523,0.81811523,0.80639648,0.78710938,0.00263048,0.00005507,0.00005507,0.00005507,0.00005507,0.01177382,0.03106093
1.512000,0.81935742,0.82226562,0.81933594,0.81933594,0.81909180,0.81909180,0.80761719,0.78784180,0.00290821,0.00002148,0.00002148,0.00026562,0.00026562,0.01174023,0.03151562
1.520000,0.82053848,0.82324219,0.82055664,0.82055664,0.82031250,0.82006836,0.80883789,0.78881836,0.00270371,0.00001816,0.00001816,0.00022598,0.00047012,0.01170059,0.03172012
1.528000,0.82171350,0.82446289,0.82153320,0.82153320,0.82128906,0.82128906,0.81005859,0.78979492,0.00274939,0.00018030,0.00018030,0.00042444,0.00042444,0.01165491,0.03191858
1.536000,0.82288249,0.82543945,0.82275391,0.82275391,0.82250977,0.82226562,0.81103516,0.79052734,0.00255696,0.00012858,0.00012858,0.00037272,0.00061687,0.01184733,0.03235515
1.544000,0.82404546,0.82690430,0.82397461,0.82397461,0.82348633,0.82324219,0.81225586,0.79150391,0.00285884,0.00007085,0.00007085,0.00055913,0.00080327,0.01178960,0.03254155
1.552000,0.82520241,0.82763672,0.82519531,0.82519531,0.82470703,0.82421875,0.81347656,0.79248047,0.00243431,0.00000709,0.00000709,0.00049538,0.00098366,0.01172584,0.03272194
1.560000,0.82635335,0.82910156,0.82641602,0.82641602,0.82568359,0.82519531,0.81469727,0.79321289,0.00274821,0.00006266,0.00006266,0.00066976,0.00115804,0.01165609,0.03314046
1.568000,0.82749831,0.83007812,0.82739258,0.82739258,0.82690430,0.82617188,0.81591797,0.79418945,0.00257982,0.00010573,0.00010573,0.00059401,0.00132643,0.01158034,0.03330885
1.576000,0.82863727,0.83129883,0.82861328,0.82861328,0.82788086,0.82714844,0.81713867,0.79492188,0.00266155,0.00002399,0.00002399,0.00075641,0.00148884,0.01149860,0.03371540
1.584000,0.82977027,0.83227539,0.82983398,0.82983398,0.82910156,0.82836914,0.81835938,0.79589844,0.00250512,0.00006371,0.00006371,0.00066871,0.00140113,0.01141089,0.03387183
1.592000,0.83089730,0.83349609,0.83081055,0.83081055,0.83007812,0.82934570,0.81958008,0.79687500,0.00259879,0.00008676,0.00008676,0.00081918,0.00155160,0.01131722,0.03402230
1.600000,0.83201839,0.83398438,0.83203125,0.83203125,0.83129883,0.83032227,0.82080078,0.79760742,0.00196599,0.00001286,0.00001286,0.00071956,0.00169612,0.01121760,0.03441096
1.608000,0.83313353,0.83569336,0.83300781,0.83300781,0.83227539,0.83129883,0.82202148,0.79858398,0.00255983,0.00012572,0.00012572,0.00085814,0.00183470,0.01111204,0.03454954
1.616000,0.83424274,0.83618164,0.83422852,0.83422852,0.83349609,0.83227539,0.82324219,0.79956055,0.00193890,0.00001423,0.00001423,0.00074665,0.00196735,0.01100055,0.03468220
1.624000,0.83534604,0.83740234,0.83520508,0.83520508,0.83447266,0.83325195,0.82446289,0.80029297,0.00205630,0.00014096,0.00014096,0.00087338,0.00209409,0.01088315,0.03505307
1.632000,0.83644343,0.83837891,0.83642578,0.83642578,0.83569336,0.83422852,0.82543945,0.80126953,0.00193547,0.00001765,0.00001765,0.00075008,0.00221492,0.01100398,0.03517390
1.640000,0.83753494,0.83959961,0.83740234,0.83740234,0.83666992,0.83520508,0.82666016,0.80224609,0.00206467,0.00013259,0.00013259,0.00086502,0.00232986,0.01087478,0.03528884
1.648000,0.83862056,0.84033203,0.83862305,0.83862305,0.83789062,0.83642578,0.82788086,0.80297852,0.00171147,0.00000249,0.00000249,0.00072994,0.00219478,0.01073970,0.03564205
1.656000,0.83970032,0.84155273,0.83959961,0.83959961,0.83886719,0.83740234,0.82910156,0.80395508,0.00185241,0.00010071,0.00010071,0.00083313,0.00229798,0.01059876,0.03574524
1.664000,0.84077422,0.84204102,0.84082031,0.84082031,0.84008789,0.83837891,0.83032227,0.80468750,0.00126679,0.00004609,0.00004609,0.00068633,0.00239532,0.01045196,0.03608672
1.672000,0.84184229,0.84326172,0.84179688,0.84179688,0.84106445,0.83935547,0.83154297,0.80566406,0.00141943,0.00004542,0.00004542,0.00077784,0.00248682,0.01029932,0.03617823
1.680000,0.84290453,0.84399414,0.84277344,0.84277344,0.84228516,0.84033203,0.83276367,0.80664062,0.00108961,0.00013109,0.00013109,0.00061937,0.00257250,0.01014086,0.03626391
1.688000,0.84396096,0.84545898,0.84399414,0.84399414,0.84326172,0.84130859,0.83398438,0.80737305,0.00149803,0.00003318,0.00003318,0.00069924,0.00265237,0.00997658,0.03658791
1.696000,0.84501159,0.84619141,0.84497070,0.84497070,0.84448242,0.84252930,0.83520508,0.80834961,0.00117982,0.00004089,0.00004089,0.00052917,0.00248229,0.00980651,0.03666198
1.704000,0.84605644,0.84790039,0.84594727,0.84594727,0.84545898,0.84350586,0.83642578,0.80932617,0.00184395,0.00010917,0.00010917,0.00059745,0.00255058,0.00963065,0.03673026
1.712000,0.84709551,0.84936523,0.84692383,0.84692383,0.84667969,0.84448242,0.83740234,0.81005859,0.00226972,0.00017169,0.00017169,0.00041583,0.00261309,0.00969317,0.03703692
1.720000,0.84812884,0.84985352,0.84814453,0.84814453,0.84765625,0.84545898,0.83862305,0.81103516,0.00172468,0.00001569,0.00001569,0.00047259,0.00266985,0.00950579,0.03709368
1.728000,0.84915642,0.85107422,0.84912109,0.84912109,0.84887695,0.84643555,0.83984375,0.81201172,0.00191780,0.00003533,0.00003533,0.00027947,0.00272087,0.00931267,0.03714470
1.736000,0.85017828,0.85180664,0.85009766,0.85009766,0.84985352,0.84741211,0.84106445,0.81274414,0.00162836,0.00008062,0.00008062,0.00032476,0.00276617,0.00911382,0.03743414
1.744000,0.85119443,0.85302734,0.85107422,0.85107422,0.85107422,0.84838867,0.84228516,0.81372070,0.00183292,0.00012021,0.00012021,0.00012021,0.00280576,0.00890927,0.03747372
1.752000,0.85220488,0.85327148,0.85205078,0.85205078,0.85253906,0.84960938,0.84350586,0.81445312,0.00106660,0.00015410,0.00015410,0.00033418,0.00259551,0.00869902,0.03775176
1.760000,0.85320966,0.85449219,0.85302734,0.85302734,0.85327148,0.85058594,0.84472656,0.81542969,0.00128253,0.00018232,0.00018232,0.00006182,0.00262372,0.00848310,0.03777997
1.768000,0.85420878,0.85522461,0.85424805,0.85424805,0.85424805,0.85156250,0.84594727,0.81640625,0.00101583,0.00003927,0.00003927,0.00003927,0.00264628,0.00826151,0.03780253
1.776000,0.85520224,0.85644531,0.85522461,0.85522461,0.85522461,0.85253906,0.84716797,0.81713867,0.00124307,0.00002237,0.00002237,0.00002237,0.00266318,0.00803428,0.03806357
1.784000,0.85619008,0.85668945,0.85620117,0.85620117,0.85620117,0.85351562,0.84838867,0.81811523,0.00049937,0.00001109,0.00001109,0.00001109,0.00267446,0.00780141,0.03807485
1.792000,0.85717231,0.85791016,0.85717773,0.85717773,0.85717773,0.85449219,0.84936523,0.81909180,0.00073785,0.00000543,0.00000543,0.00000543,0.00268012,0.00780707,0.03808051
1.800000,0.85814894,0.85815430,0.85815430,0.85815430,0.85791016,0.85546875,0.85058594,0.81982422,0.00000536,0.00000536,0.00000536,0.00023878,0.00268019,0.00756300,0.03832472
1.808000,0.85911998,0.85937500,0.85913086,0.85913086,0.85888672,0.85668945,0.85180664,0.82080078,0.00025502,0.00001088,0.00001088,0.00023326,0.00243053,0.00731334,0.03831920
1.816000,0.86008547,0.86010742,0.86010742,0.86010742,0.85986328,0.85766602,0.85302734,0.82153320,0.00002196,0.00002196,0.00002196,0.00022218,0.00241945,0.00705812,0.03855226
1.824000,0.86104540,0.86108398,0.86108398,0.86108398,0.86083984,0.85864258,0.85424805,0.82250977,0.00003858,0.00003858,0.00003858,0.00020556,0.00240283,0.00679736,0.03853564
1.832000,0.86199981,0.86132812,0.86181641,0.86181641,0.86181641,0.85961914,0.85546875,0.82348633,0.00067169,0.00018341,0.00018341,0.00018341,0.00238067,0.00653106,0.03851348
1.840000,0.86294871,0.86621094,0.86279297,0.86279297,0.86254883,0.86059570,0.85668945,0.82421875,0.00326223,0.00015574,0.00015574,0.00039988,0.00235300,0.00625925,0.03872996
1.848000,0.86389211,0.86621094,0.86376953,0.86376953,0.86352539,0.86157227,0.85791016,0.82519531,0.00231883,0.00012258,0.00012258,0.00036672,0.00231984,0.00598195,0.03869680
1.856000,0.86483003,0.86743164,0.86474609,0.86474609,0.86450195,0.86254883,0.85913086,0.82617188,0.00260161,0.00008394,0.00008394,0.00032808,0.00228121,0.00569917,0.03865816
1.864000,0.86576250,0.86767578,0.86572266,0.86572266,0.86547852,0.86376953,0.86035156,0.82690430,0.00191328,0.00003984,0.00003984,0.00028398,0.00199297,0.00541094,0.03885820
1.872000,0.86668952,0.86889648,0.86669922,0.86669922,0.86621094,0.86474609,0.86157227,0.82788086,0.00220696,0.00000969,0.00000969,0.00047859,0.00194343,0.00511726,0.03880867
1.880000,0.86761113,0.86938477,0.86743164,0.86743164,0.86718750,0.86572266,0.86254883,0.82861328,0.00177364,0.00017949,0.00017949,0.00042363,0.00188847,0.00506230,0.03899785
1.888000,0.86852732,0.87060547,0.86840820,0.86840820,0.86816406,0.86669922,0.86376953,0.82958984,0.00207815,0.00011912,0.00011912,0.00036326,0.00182810,0.00475779,0.03893748
1.896000,0.86943813,0.87084961,0.86938477,0.86938477,0.86914062,0.86767578,0.86499023,0.83056641,0.00141147,0.00005337,0.00005337,0.00029751,0.00176235,0.00444790,0.03887173
1.904000,0.87034358,0.87182617,0.87036133,0.87036133,0.87011719,0.86865234,0.86621094,0.83129883,0.00148259,0.00001775,0.00001775,0.00022639,0.00169123,0.00413264,0.03904475
1.912000,0.87124367,0.87207031,0.87109375,0.87109375,0.87084961,0.86962891,0.86743164,0.83227539,0.00082664,0.00014992,0.00014992,0.00039406,0.00161476,0.00381203,0.03896828
1.920000,0.87213843,0.87500000,0.87207031,0.87207031,0.87182617,0.87084961,0.86865234,0.83325195,0.00286157,0.00006812,0.00006812,0.00031226,0.00128882,0.00348609,0.03888648
1.928000,0.87302788,0.87524414,0.87304688,0.87304688,0.87280273,0.87182617,0.86987305,0.83398438,0.00221626,0.00001899,0.00001899,0.00022515,0.00120171,0.00315484,0.03904351
1.936000,0.87391204,0.87622070,0.87377930,0.87377930,0.87377930,0.87280273,0.87109375,0.83496094,0.00230866,0.00013275,0.00013275,0.00013275,0.00110931,0.00281829,0.03895111
1.944000,0.87479093,0.87646484,0.87475586,0.87475586,0.87475586,0.87377930,0.87231445,0.83593750,0.00167392,0.00003507,0.00003507,0.00003507,0.00101163,0.00247647,0.03885343
1.952000,0.87566456,0.87792969,0.87573242,0.87573242,0.87548828,0.87475586,0.87353516,0.83666992,0.00226513,0.00006786,0.00006786,0.00017628,0.00090870,0.00212940,0.03899464
1.960000,0.87653295,0.87792969,0.87646484,0.87646484,0.87646484,0.87573242,0.87451172,0.83764648,0.00139674,0.00006811,0.00006811,0.00006811,0.00080053,0.00202123,0.03888647
1.968000,0.87739613,0.87915039,0.87719727,0.87719727,0.87744141,0.87670898,0.87573242,0.83837891,0.00175426,0.00019887,0.00019887,0.00004528,0.00068715,0.00166371,0.03901722
1.976000,0.87825411,0.87915039,0.87817383,0.87817383,0.87841797,0.87792969,0.87695312,0.83935547,0.00089628,0.00008029,0.00008029,0.00016386,0.00032443,0.00130099,0.03889864
1.984000,0.87910692,0.88012695,0.87890625,0.87890625,0.87915039,0.87890625,0.87817383,0.84033203,0.00102003,0.00020067,0.00020067,0.00004347,0.00020067,0.00093309,0.03877489
1.992000,0.87995457,0.88037109,0.87988281,0.87988281,0.88012695,0.87988281,0.87939453,0.84106445,0.00041653,0.00007175,0.00007175,0.00017239,0.00007175,0.00056004,0.03889011
2.000000,0.88079708,0.88134766,0.88085938,0.88085938,0.88085938,0.88085938,0.88085938,0.84204102,0.00055058,0.00006230,0.00006230,0.00006230,0.00006230,0.00006230,0.03875606
2.008000,0.88163447,0.88232422,0.88159180,0.88159180,0.88159180,0.88159180,0.88134766,0.84301758,0.00068975,0.00004267,0.00004267,0.00004267,0.00004267,0.00028681,0.03861689
2.016000,0.88246677,0.88256836,0.88232422,0.88232422,0.88232422,0.88232422,0.88208008,0.84375000,0.00010159,0.00014255,0.00014255,0.00014255,0.00014255,0.00038669,0.03871677
2.024000,0.88329398,0.88354492,0.88330078,0.88330078,0.88305664,0.88281250,0.88256836,0.84472656,0.00025094,0.00000680,0.00000680,0.00023734,0.00048148,0.00072563,0.03856742
2.032000,0.88411614,0.88354492,0.88403320,0.88403320,0.88403320,0.88354492,0.88305664,0.84570312,0.00057122,0.00008294,0.00008294,0.00008294,0.00057122,0.00105950,0.03841302
2.040000,0.88493327,0.88452148,0.88476562,0.88476562,0.88476562,0.88427734,0.88378906,0.84643555,0.00041178,0.00016764,0.00016764,0.00016764,0.00065592,0.00114421,0.03849772
2.048000,0.88574537,0.88452148,0.88574219,0.88574219,0.88549805,0.88500977,0.88427734,0.84741211,0.00122389,0.00000319,0.00000319,0.00024733,0.00073561,0.00146803,0.03833326
2.056000,0.88655248,0.88549805,0.88647461,0.88647461,0.88623047,0.88574219,0.88476562,0.84814453,0.00105444,0.00007787,0.00007787,0.00032201,0.00081030,0.00178686,0.03840795
2.064000,0.88735462,0.88549805,0.88720703,0.88720703,0.88696289,0.88647461,0.88549805,0.84912109,0.00185657,0.00014758,0.00014758,0.00039172,0.00088001,0.00185657,0.03823352
2.072000,0.88815179,0.88647461,0.88818359,0.88818359,0.88769531,0.88720703,0.88598633,0.85009766,0.00167718,0.00003180,0.00003180,0.00045648,0.00094476,0.00216546,0.03805414
2.080000,0.88894403,0.88647461,0.88891602,0.88891602,0.88842773,0.88769531,0.88671875,0.85083008,0.00246942,0.00002802,0.00002802,0.00051630,0.00124872,0.00222528,0.03811396
2.088000,0.88973136,0.88940430,0.88964844,0.88964844,0.88916016,0.88842773,0.88720703,0.85180664,0.00032706,0.00008292,0.00008292,0.00057120,0.00130363,0.00252433,0.03792472
2.096000,0.89051379,0.88940430,0.89038086,0.89038086,0.89013672,0.88916016,0.88769531,0.85278320,0.00110949,0.00013293,0.00013293,0.00037707,0.00135364,0.00281848,0.03773059
2.104000,0.89129135,0.89038086,0.89111328,0.89111328,0.89086914,0.88989258,0.88842773,0.85351562,0.00091049,0.00017807,0.00017807,0.00042221,0.00139877,0.00286362,0.03777573
2.112000,0.89206406,0.89135742,0.89184570,0.89184570,0.89160156,0.89062500,0.88891602,0.85449219,0.00070663,0.00021835,0.00021835,0.00046249,0.00143906,0.00314804,0.03757187
2.120000,0.89283193,0.89135742,0.89184570,0.89184570,0.89233398,0.89135742,0.88940430,0.85546875,0.00147451,0.00098623,0.00098623,0.00049795,0.00147451,0.00342763,0.03736318
2.128000,0.89359499,0.89233398,0.89184570,0.89184570,0.89306641,0.89184570,0.89013672,0.85620117,0.00126101,0.00174929,0.00174929,0.00052859,0.00174929,0.00345827,0.03739382
2.136000,0.89435326,0.89208984,0.89184570,0.89184570,0.89379883,0.89257812,0.89062500,0.85717773,0.00226342,0.00250756,0.00250756,0.00055444,0.00177514,0.00372826,0.03717553
2.144000,0.89510677,0.89306641,0.89184570,0.89184570,0.89453125,0.89331055,0.89111328,0.85791016,0.00204036,0.00326106,0.00326106,0.00057552,0.00179622,0.00399349,0.03719661
2.152000,0.89585552,0.89306641,0.89184570,0.89184570,0.89526367,0.89404297,0.89184570,0.85888672,0.00278912,0.00400982,0.00400982,0.00059185,0.00181255,0.00400982,0.03696880
2.160000,0.89659955,0.89379883,0.89184570,0.89184570,0.89624023,0.89477539,0.89233398,0.85986328,0.00280072,0.00475385,0.00475385,0.00035931,0.00182416,0.00426556,0.03673627
2.168000,0.89733887,0.89965820,0.89184570,0.89184570,0.89697266,0.89550781,0.89282227,0.86059570,0.00231933,0.00549317,0.00549317,0.00036621,0.00183106,0.00451660,0.03674317
2.176000,0.89807350,0.89941406,0.89184570,0.89184570,0.89770508,0.89599609,0.89355469,0.86157227,0.00134056,0.00622780,0.00622780,0.00036843,0.00207741,0.00451882,0.03650124
2.184000,0.89880348,0.90039062,0.89184570,0.89184570,0.89843750,0.89672852,0.89404297,0.86254883,0.00158715,0.00695777,0.00695777,0.00036598,0.00207496,0.00476051,0.03625465
2.192000,0.89952880,0.89965820,0.89184570,0.89184570,0.89916992,0.89746094,0.89453125,0.86328125,0.00012940,0.00768310,0.00768310,0.00035888,0.00206787,0.00499755,0.03624755
2.200000,0.90024951,0.90063477,0.89184570,0.89184570,0.89990234,0.89819336,0.89526367,0.86425781,0.00038525,0.00840381,0.00840381,0.00034717,0.00205615,0.00498584,0.03599170
2.208000,0.90096562,0.90063477,0.89184570,0.89184570,0.90063477,0.89892578,0.89575195,0.86499023,0.00033085,0.00911991,0.00911991,0.00033085,0.00203984,0.00521366,0.03597538
2.216000,0.90167714,0.90405273,0.89184570,0.89184570,0.90136719,0.89965820,0.89648438,0.86596680,0.00237559,0.00983144,0.00983144,0.00030996,0.00201894,0.00519277,0.03571035
2.224000,0.90238411,0.90502930,0.89184570,0.89184570,0.90234375,0.90039062,0.89697266,0.86694336,0.00264519,0.01053841,0.01053841,0.00004036,0.00199349,0.00541146,0.03544075
2.232000,0.90308654,0.90429688,0.89184570,0.89184570,0.90307617,0.90087891,0.89746094,0.86767578,0.00121033,0.01124084,0.01124084,0.00001037,0.00220764,0.00562561,0.03541076
2.240000,0.90378446,0.90527344,0.89184570,0.89184570,0.90380859,0.90161133,0.89819336,0.86865234,0.00148898,0.01193876,0.01193876,0.00002414,0.00217313,0.00559110,0.03513211
2.248000,0.90447788,0.90502930,0.89184570,0.89184570,0.90454102,0.90234375,0.89868164,0.86962891,0.00055142,0.01263218,0.01263218,0.00006314,0.00213413,0.00579624,0.03484897
2.256000,0.90516683,0.90600586,0.89184570,0.89184570,0.90502930,0.90307617,0.89916992,0.87036133,0.00083903,0.01332112,0.01332112,0.00013753,0.00209066,0.00599691,0.03480550
2.264000,0.90585132,0.90576172,0.89184570,0.89184570,0.90551758,0.90380859,0.89990234,0.87133789,0.00008961,0.01400562,0.01400562,0.00033375,0.00204273,0.00594898,0.03451343
2.272000,0.90653139,0.90649414,0.89184570,0.89184570,0.90625000,0.90454102,0.90039062,0.87207031,0.00003725,0.01468569,0.01468569,0.00028139,0.00199037,0.00614077,0.03446108
2.280000,0.90720705,0.90747070,0.89184570,0.89184570,0.90673828,0.90502930,0.90087891,0.87304688,0.00026366,0.01536134,0.01536134,0.00046877,0.00217775,0.00632814,0.03416017
2.288000,0.90787832,0.90722656,0.89184570,0.89184570,0.90747070,0.90576172,0.90161133,0.87402344,0.00065175,0.01603261,0.01603261,0.00040761,0.00211660,0.00626699,0.03385488
2.296000,0.90854522,0.90795898,0.89184570,0.89184570,0.90795898,0.90649414,0.90209961,0.87475586,0.00058623,0.01669952,0.01669952,0.00058623,0.00205108,0.00644561,0.03378936
2.304000,0.90920778,0.90722656,0.89184570,0.89184570,0.90869141,0.90722656,0.90258789,0.87573242,0.00198121,0.01736207,0.01736207,0.00051637,0.00198121,0.00661989,0.03347535
2.312000,0.90986601,0.90820312,0.89184570,0.89184570,0.90942383,0.90795898,0.90332031,0.87670898,0.00166288,0.01802031,0.01802031,0.00044218,0.00190703,0.00654570,0.03315703
2.320000,0.91051994,0.90771484,0.89184570,0.89184570,0.90991211,0.90869141,0.90380859,0.87744141,0.00280510,0.01867424,0.01867424,0.00060783,0.00182853,0.00671135,0.03307853
2.328000,0.91116959,0.90869141,0.89184570,0.89184570,0.91064453,0.90917969,0.90429688,0.87841797,0.00247818,0.01932389,0.01932389,0.00052506,0.00198990,0.00687272,0.03275162
2.336000,0.91181498,0.90942383,0.89184570,0.89184570,0.91113281,0.90991211,0.90502930,0.87939453,0.00239115,0.01996928,0.01996928,0.00068217,0.00190287,0.00678568,0.03242045
2.344000,0.91245613,0.90917969,0.89184570,0.89184570,0.91186523,0.91064453,0.90551758,0.88012695,0.00327645,0.02061043,0.02061043,0.00059090,0.00181160,0.00693855,0.03232918
2.352000,0.91309307,0.90991211,0.89184570,0.89184570,0.91235352,0.91137695,0.90625000,0.88110352,0.00318096,0.02124736,0.02124736,0.00073955,0.00171611,0.00684307,0.03198955
2.360000,0.91372581,0.91308594,0.89184570,0.89184570,0.91308594,0.91210938,0.90673828,0.88183594,0.00063987,0.02188010,0.02188010,0.00063987,0.00161643,0.00698752,0.03188987
2.368000,0.91435437,0.91284180,0.89184570,0.89184570,0.91357422,0.91284180,0.90722656,0.88281250,0.00151257,0.02250867,0.02250867,0.00078015,0.00151257,0.00712781,0.03154187
2.376000,0.91497878,0.91357422,0.89184570,0.89184570,0.91430664,0.91333008,0.90795898,0.88378906,0.00140456,0.02313308,0.02313308,0.00067214,0.00164870,0.00701980,0.03118972
2.384000,0.91559906,0.91259766,0.89184570,0.89184570,0.91503906,0.91406250,0.90844727,0.88452148,0.00300140,0.02375336,0.02375336,0.00056000,0.00153656,0.00715179,0.03107757
2.392000,0.91621523,0.91357422,0.89184570,0.89184570,0.91552734,0.91479492,0.90893555,0.88549805,0.00264101,0.02436952,0.02436952,0.00068788,0.00142030,0.00727968,0.03071718
2.400000,0.91682730,0.91308594,0.89184570,0.89184570,0.91625977,0.91552734,0.90966797,0.88647461,0.00374137,0.02498160,0.02498160,0.00056754,0.00129996,0.00715933,0.03035269
2.408000,0.91743531,0.91381836,0.89184570,0.89184570,0.91674805,0.91625977,0.91015625,0.88720703,0.00361695,0.02558961,0.02558961,0.00068727,0.00117555,0.00727906,0.03022828
2.416000,0.91803927,0.91455078,0.89184570,0.89184570,0.91748047,0.91699219,0.91064453,0.88818359,0.00348849,0.02619357,0.02619357,0.00055881,0.00104709,0.00739474,0.02985568
2.424000,0.91863921,0.91357422,0.89184570,0.89184570,0.91796875,0.91772461,0.91137695,0.88916016,0.00506499,0.02679351,0.02679351,0.00067046,0.00091460,0.00726226,0.02947905
2.432000,0.91923514,0.91430664,0.89184570,0.89184570,0.91870117,0.91821289,0.91186523,0.88989258,0.00492850,0.02738944,0.02738944,0.00053397,0.00102225,0.00736991,0.02934256
2.440000,0.91982709,0.91406250,0.89184570,0.89184570,0.91918945,0.91894531,0.91235352,0.89086914,0.00576459,0.02798138,0.02798138,0.00063763,0.00088178,0.00747357,0.02895795
2.448000,0.92041507,0.91479492,0.89184570,0.89184570,0.91992188,0.91967773,0.91308594,0.89160156,0.00562015,0.02856937,0.02856937,0.00049320,0.00073734,0.00732913,0.02881351
2.456000,0.92099911,0.91381836,0.89184570,0.89184570,0.92041016,0.92041016,0.91357422,0.89257812,0.00718075,0.02915341,0.02915341,0.00058896,0.00058896,0.00742489,0.02842099
2.464000,0.92157923,0.91455078,0.89184570,0.89184570,0.92114258,0.92114258,0.91406250,0.89355469,0.00702845,0.02973353,0.02973353,0.00043666,0.00043666,0.00751673,0.02802455
2.472000,0.92215546,0.91528320,0.89184570,0.89184570,0.92187500,0.92187500,0.91479492,0.89428711,0.00687225,0.03030975,0.03030975,0.00028046,0.00028046,0.00736053,0.02786835
2.480000,0.92272780,0.91479492,0.89184570,0.89184570,0.92236328,0.92236328,0.91528320,0.89526367,0.00793288,0.03088209,0.03088209,0.00036452,0.00036452,0.00744459,0.02746413
2.488000,0.92329628,0.91552734,0.89184570,0.89184570,0.92309570,0.92309570,0.91577148,0.89624023,0.00776894,0.03145058,0.03145058,0.00020058,0.00020058,0.00752480,0.02705605
2.496000,0.92386093,0.91430664,0.89184570,0.89184570,0.92358398,0.92382812,0.91650391,0.89697266,0.00955429,0.03201523,0.03201523,0.00027694,0.00003280,0.00735702,0.02688827
2.504000,0.92442176,0.92602539,0.89184570,0.89184570,0.92407227,0.92431641,0.91699219,0.89794922,0.00160363,0.03257606,0.03257606,0.00034949,0.00010535,0.00742957,0.02647254
2.512000,0.92497879,0.92626953,0.89184570,0.89184570,0.92456055,0.92480469,0.91772461,0.89868164,0.00129074,0.03313309,0.03313309,0.00041825,0.00017411,0.00725419,0.02629715
2.520000,0.92553205,0.92578125,0.89184570,0.89184570,0.92504883,0.92529297,0.91821289,0.89965820,0.00024920,0.03368635,0.03368635,0.00048323,0.00023909,0.00731916,0.02587385
2.528000,0.92608156,0.92651367,0.89184570,0.89184570,0.92553711,0.92578125,0.91870117,0.90063477,0.00043211,0.03423586,0.03423586,0.00054445,0.00030031,0.00738039,0.02544680
2.536000,0.92662733,0.92724609,0.89184570,0.89184570,0.92602539,0.92626953,0.91943359,0.90136719,0.00061876,0.03478163,0.03478163,0.00060194,0.00035780,0.00719374,0.02526015
2.544000,0.92716939,0.92602539,0.89184570,0.89184570,0.92651367,0.92675781,0.91992188,0.90234375,0.00114400,0.03532369,0.03532369,0.00065572,0.00041158,0.00724752,0.02482564
2.552000,0.92770776,0.92675781,0.89184570,0.89184570,0.92700195,0.92724609,0.92041016,0.90332031,0.00094995,0.03586206,0.03586206,0.00070581,0.00046167,0.00729761,0.02438745
2.560000,0.92824246,0.92626953,0.89184570,0.89184570,0.92749023,0.92749023,0.92114258,0.90405273,0.00197293,0.03639675,0.03639675,0.00075222,0.00075222,0.00709988,0.02418972
2.568000,0.92877350,0.93139648,0.89184570,0.89184570,0.92822266,0.92797852,0.92163086,0.90502930,0.00262298,0.03692780,0.03692780,0.00055085,0.00079499,0.00714264,0.02374421
2.576000,0.92930092,0.93090820,0.89184570,0.89184570,0.92871094,0.92846680,0.92211914,0.90576172,0.00160729,0.03745521,0.03745521,0.00058998,0.00083412,0.00718178,0.02353920
2.584000,0.92982472,0.93139648,0.89184570,0.89184570,0.92919922,0.92895508,0.92285156,0.90673828,0.00157176,0.03797902,0.03797902,0.00062550,0.00086964,0.00697316,0.02308644
2.592000,0.93034494,0.93041992,0.89184570,0.89184570,0.92968750,0.92944336,0.92333984,0.90771484,0.00007499,0.03849923,0.03849923,0.00065744,0.00090158,0.00700509,0.02263009
2.600000,0.93086158,0.93090820,0.89184570,0.89184570,0.93017578,0.92993164,0.92382812,0.90844727,0.00004662,0.03901588,0.03901588,0.00068580,0.00092994,0.00703345,0.02241431
2.608000,0.93137467,0.93164062,0.89184570,0.89184570,0.93066406,0.93041992,0.92456055,0.90942383,0.00026595,0.03952897,0.03952897,0.00071061,0.00095475,0.00681413,0.02195085
2.616000,0.93188424,0.93041992,0.89184570,0.89184570,0.93115234,0.93090820,0.92504883,0.91040039,0.00146432,0.04003854,0.04003854,0.00073190,0.00097604,0.00683541,0.02148385
2.624000,0.93239030,0.93115234,0.89184570,0.89184570,0.93164062,0.93115234,0.92553711,0.91113281,0.00123795,0.04054459,0.04054459,0.00074967,0.00123795,0.00685319,0.02125748
2.632000,0.93289287,0.93041992,0.89184570,0.89184570,0.93212891,0.93164062,0.92626953,0.91210938,0.00247294,0.04104716,0.04104716,0.00076396,0.00125224,0.00662333,0.02078349
2.640000,0.93339196,0.93115234,0.89184570,0.89184570,0.93261719,0.93212891,0.92675781,0.91308594,0.00223962,0.04154626,0.04154626,0.00077478,0.00126306,0.00663415,0.02030603
2.648000,0.93388761,0.93115234,0.89184570,0.89184570,0.93310547,0.93261719,0.92724609,0.91381836,0.00273527,0.04204191,0.04204191,0.00078215,0.00127043,0.00664152,0.02006926
2.656000,0.93437984,0.93066406,0.89184570,0.89184570,0.93359375,0.93310547,0.92797852,0.91479492,0.00371577,0.04253413,0.04253413,0.00078609,0.00127437,0.00640132,0.01958491
2.664000,0.93486865,0.93115234,0.89184570,0.89184570,0.93408203,0.93359375,0.92846680,0.91552734,0.00371630,0.04302294,0.04302294,0.00078662,0.00127490,0.00640185,0.01934130
2.672000,0.93535407,0.92993164,0.89184570,0.89184570,0.93457031,0.93408203,0.92919922,0.91650391,0.00542243,0.04350837,0.04350837,0.00078376,0.00127204,0.00615485,0.01885016
2.680000,0.93583612,0.93041992,0.89184570,0.89184570,0.93505859,0.93432617,0.92968750,0.91748047,0.00541620,0.04399042,0.04399042,0.00077753,0.00150995,0.00614862,0.01835565
2.688000,0.93631483,0.93432617,0.89184570,0.89184570,0.93579102,0.93481445,0.93017578,0.91821289,0.00198866,0.04446912,0.04446912,0.00052381,0.00150037,0.00613905,0.01810194
2.696000,0.93679020,0.93505859,0.89184570,0.89184570,0.93627930,0.93530273,0.93090820,0.91918945,0.00173161,0.04494450,0.04494450,0.00051090,0.00148747,0.00588200,0.01760075
2.704000,0.93726226,0.93383789,0.89184570,0.89184570,0.93676758,0.93579102,0.93139648,0.92016602,0.00342437,0.04541656,0.04541656,0.00049468,0.00147125,0.00586578,0.01709625
2.712000,0.93773103,0.93432617,0.89184570,0.89184570,0.93725586,0.93627930,0.93188477,0.92089844,0.00340486,0.04588533,0.04588533,0.00047517,0.00145174,0.00584627,0.01683260
2.720000,0.93819653,0.93505859,0.89184570,0.89184570,0.93774414,0.93676758,0.93261719,0.92187500,0.00313794,0.04635083,0.04635083,0.00045239,0.00142896,0.00557935,0.01632153
2.728000,0.93865878,0.93359375,0.89184570,0.89184570,0.93823242,0.93725586,0.93310547,0.92285156,0.00506503,0.04681308,0.04681308,0.00042636,0.00140292,0.00555331,0.01580722
2.736000,0.93911780,0.93408203,0.89184570,0.89184570,0.93872070,0.93774414,0.93359375,0.92358398,0.00503576,0.04727209,0.04727209,0.00039709,0.00137366,0.00552405,0.01553381
2.744000,0.93957360,0.93481445,0.89184570,0.89184570,0.93920898,0.93798828,0.93432617,0.92456055,0.00475914,0.04772789,0.04772789,0.00036461,0.00158532,0.00524742,0.01501305
2.752000,0.94002620,0.93334961,0.89184570,0.89184570,0.93969727,0.93847656,0.93481445,0.92529297,0.00667659,0.04818050,0.04818050,0.00032894,0.00154964,0.00521175,0.01473323
2.760000,0.94047563,0.93383789,0.89184570,0.89184570,0.93994141,0.93896484,0.93530273,0.92626953,0.00663774,0.04862993,0.04862993,0.00053423,0.00151079,0.00517290,0.01420610
2.768000,0.94092191,0.93310547,0.89184570,0.89184570,0.94042969,0.93945312,0.93603516,0.92724609,0.00781644,0.04907621,0.04907621,0.00049222,0.00146878,0.00488675,0.01367582
2.776000,0.94136505,0.93310547,0.89184570,0.89184570,0.94091797,0.93994141,0.93652344,0.92797852,0.00825958,0.04951934,0.04951934,0.00044708,0.00142364,0.00484161,0.01338653
2.784000,0.94180507,0.93359375,0.89184570,0.89184570,0.94116211,0.94042969,0.93701172,0.92895508,0.00821132,0.04995936,0.04995936,0.00064296,0.00137538,0.00479335,0.01284999
2.792000,0.94224199,0.93212891,0.89184570,0.89184570,0.94165039,0.94091797,0.93774414,0.92993164,0.01011308,0.05039628,0.05039628,0.00059159,0.00132402,0.00449784,0.01231034
2.800000,0.94267582,0.93261719,0.89184570,0.89184570,0.94213867,0.94116211,0.93823242,0.93066406,0.01005864,0.05083012,0.05083012,0.00053715,0.00151371,0.00444340,0.01201176
2.808000,0.94310660,0.93115234,0.89184570,0.89184570,0.94238281,0.94165039,0.93896484,0.93164062,0.01195426,0.05126090,0.05126090,0.00072379,0.00145621,0.00414176,0.01146598
2.816000,0.94353433,0.93798828,0.89184570,0.89184570,0.94287109,0.94213867,0.93945312,0.93237305,0.00554605,0.05168863,0.05168863,0.00066324,0.00139566,0.00408121,0.01116129
2.824000,0.94395904,0.93652344,0.89184570,0.89184570,0.94335938,0.94262695,0.93994141,0.93334961,0.00743561,0.05211334,0.05211334,0.00059967,0.00133209,0.00401764,0.01060943
2.832000,0.94438075,0.93701172,0.89184570,0.89184570,0.94360352,0.94311523,0.94067383,0.93432617,0.00736903,0.05253504,0.05253504,0.00077723,0.00126551,0.00370692,0.01005458
2.840000,0.94479946,0.95288086,0.89184570,0.89184570,0.94409180,0.94360352,0.94116211,0.93505859,0.00808140,0.05295376,0.05295376,0.00070767,0.00119595,0.00363735,0.00974087
2.848000,0.94521521,0.95336914,0.89184570,0.89184570,0.94458008,0.94409180,0.94165039,0.93603516,0.00815393,0.05336950,0.05336950,0.00063513,0.00112341,0.00356482,0.00918005
2.856000,0.94562800,0.95263672,0.89184570,0.89184570,0.94482422,0.94433594,0.94238281,0.93701172,0.00700872,0.05378230,0.05378230,0.00080378,0.00129207,0.00324519,0.00861628
2.864000,0.94603787,0.95312500,1.00000000,1.00000000,0.94531250,0.94482422,0.94287109,0.93774414,0.00708713,0.05396213,0.05396213,0.00072537,0.00121365,0.00316677,0.00829372
2.872000,0.94644481,0.95361328,1.00000000,1.00000000,0.94580078,0.94531250,0.94335938,0.93872070,0.00716847,0.05355519,0.05355519,0.00064403,0.00113231,0.00308544,0.00772411
2.880000,0.94684886,0.95214844,1.00000000,1.00000000,0.94604492,0.94580078,0.94409180,0.93945312,0.00529957,0.05315114,0.05315114,0.00080394,0.00104808,0.00275707,0.00739574
2.888000,0.94725004,0.95263672,1.00000000,1.00000000,0.94653320,0.94628906,0.94458008,0.94042969,0.00538668,0.05274996,0.05274996,0.00071683,0.00096097,0.00266996,0.00682035
2.896000,0.94764835,0.95312500,1.00000000,1.00000000,0.94677734,0.94677734,0.94506836,0.94140625,0.00547665,0.05235165,0.05235165,0.00087100,0.00087100,0.00257999,0.00624210
2.904000,0.94804382,0.95166016,1.00000000,1.00000000,0.94726562,0.94726562,0.94580078,0.94213867,0.00361634,0.05195618,0.05195618,0.00077819,0.00077819,0.00224304,0.00590515
2.912000,0.94843646,0.95214844,1.00000000,1.00000000,0.94775391,0.94775391,0.94628906,0.94311523,0.00371198,0.05156354,0.05156354,0.00068256,0.00068256,0.00214740,0.00532123
2.920000,0.94882630,0.95190430,1.00000000,1.00000000,0.94799805,0.94799805,0.94677734,0.94409180,0.00307800,0.05117370,0.05117370,0.00082825,0.00082825,0.00204896,0.00473450
2.928000,0.94921335,0.95117188,1.00000000,1.00000000,0.94848633,0.94848633,0.94750977,0.94482422,0.00195853,0.05078665,0.05078665,0.00072702,0.00072702,0.00170358,0.00438913
2.936000,0.94959762,0.95092773,1.00000000,1.00000000,0.94897461,0.94897461,0.94799805,0.94580078,0.00133011,0.05040238,0.05040238,0.00062301,0.00062301,0.00159958,0.00379684
2.944000,0.94997914,0.95141602,1.00000000,1.00000000,0.94921875,0.94946289,0.94873047,0.94677734,0.00143687,0.05002086,0.05002086,0.00076039,0.00051625,0.00124868,0.00320180
2.952000,0.95035793,0.95629883,1.00000000,1.00000000,0.94970703,0.94995117,0.94921875,0.94750977,0.00594090,0.04964207,0.04964207,0.00065090,0.00040676,0.00113918,0.00284816
2.960000,0.95073399,0.95678711,1.00000000,1.00000000,0.95019531,0.95043945,0.94970703,0.94848633,0.00605312,0.04926601,0.04926601,0.00053868,0.00029454,0.00102696,0.00224767
2.968000,0.95110736,0.95507812,1.00000000,1.00000000,0.95043945,0.95092773,0.95043945,0.94921875,0.00397077,0.04889264,0.04889264,0.00066790,0.00017962,0.00066790,0.00188861
2.976000,0.95147803,0.95556641,1.00000000,1.00000000,0.95092773,0.95117188,0.95092773,0.95019531,0.00408837,0.04852197,0.04852197,0.00055030,0.00030616,0.00055030,0.00128272
2.984000,0.95184604,0.95605469,1.00000000,1.00000000,0.95141602,0.95166016,0.95141602,0.95117188,0.00420864,0.04815396,0.04815396,0.00043003,0.00018589,0.00043003,0.00067417
2.992000,0.95221140,0.95434570,1.00000000,1.00000000,0.95166016,0.95214844,0.95214844,0.95190430,0.00213430,0.04778860,0.04778860,0.00055125,0.00006296,0.00006296,0.00030711
3.000000,0.95257413,1.00000000,1.00000000,1.00000000,0.95214844,0.95263672,0.95263672,0.95288086,0.04742587,0.04742587,0.04742587,0.00042569,0.00006259,0.00006259,0.00030673
3.008000,0.95293423,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04706577,0.04706577,0.04706577,0.04706577,0.04706577,0.04706577,0.04706577
3.016000,0.95329174,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04670826,0.04670826,0.04670826,0.04670826,0.04670826,0.04670826,0.04670826
3.024000,0.95364667,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04635333,0.04635333,0.04635333,0.04635333,0.04635333,0.04635333,0.04635333
3.032000,0.95399902,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04600098,0.04600098,0.04600098,0.04600098,0.04600098,0.04600098,0.04600098
3.040000,0.95434883,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04565117,0.04565117,0.04565117,0.04565117,0.04565117,0.04565117,0.04565117
3.048000,0.95469610,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04530390,0.04530390,0.04530390,0.04530390,0.04530390,0.04530390,0.04530390
3.056000,0.95504086,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04495914,0.04495914,0.04495914,0.04495914,0.04495914,0.04495914,0.04495914
3.064000,0.95538311,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04461689,0.04461689,0.04461689,0.04461689,0.04461689,0.04461689,0.04461689
3.072000,0.95572288,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04427712,0.04427712,0.04427712,0.04427712,0.04427712,0.04427712,0.04427712
3.080000,0.95606018,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04393982,0.04393982,0.04393982,0.04393982,0.04393982,0.04393982,0.04393982
3.088000,0.95639503,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04360497,0.04360497,0.04360497,0.04360497,0.04360497,0.04360497,0.04360497
3.096000,0.95672745,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04327255,0.04327255,0.04327255,0.04327255,0.04327255,0.04327255,0.04327255
3.104000,0.95705744,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04294256,0.04294256,0.04294256,0.04294256,0.04294256,0.04294256,0.04294256
3.112000,0.95738503,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04261497,0.04261497,0.04261497,0.04261497,0.04261497,0.04261497,0.04261497
3.120000,0.95771023,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04228977,0.04228977,0.04228977,0.04228977,0.04228977,0.04228977,0.04228977
3.128000,0.95803306,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04196694,0.04196694,0.04196694,0.04196694,0.04196694,0.04196694,0.04196694
3.136000,0.95835352,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04164648,0.04164648,0.04164648,0.04164648,0.04164648,0.04164648,0.04164648
3.144000,0.95867165,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04132835,0.04132835,0.04132835,0.04132835,0.04132835,0.04132835,0.04132835
3.152000,0.95898746,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04101254,0.04101254,0.04101254,0.04101254,0.04101254,0.04101254,0.04101254
3.160000,0.95930095,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04069905,0.04069905,0.04069905,0.04069905,0.04069905,0.04069905,0.04069905
3.168000,0.95961214,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04038786,0.04038786,0.04038786,0.04038786,0.04038786,0.04038786,0.04038786
3.176000,0.95992106,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.04007894,0.04007894,0.04007894,0.04007894,0.04007894,0.04007894,0.04007894
3.184000,0.96022771,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03977229,0.03977229,0.03977229,0.03977229,0.03977229,0.03977229,0.03977229
3.192000,0.96053211,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03946789,0.03946789,0.03946789,0.03946789,0.03946789,0.03946789,0.03946789
3.200000,0.96083428,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03916572,0.03916572,0.03916572,0.03916572,0.03916572,0.03916572,0.03916572
3.208000,0.96113422,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03886578,0.03886578,0.03886578,0.03886578,0.03886578,0.03886578,0.03886578
3.216000,0.96143197,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03856803,0.03856803,0.03856803,0.03856803,0.03856803,0.03856803,0.03856803
3.224000,0.96172752,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03827248,0.03827248,0.03827248,0.03827248,0.03827248,0.03827248,0.03827248
3.232000,0.96202089,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03797911,0.03797911,0.03797911,0.03797911,0.03797911,0.03797911,0.03797911
3.240000,0.96231211,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03768789,0.03768789,0.03768789,0.03768789,0.03768789,0.03768789,0.03768789
3.248000,0.96260118,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03739882,0.03739882,0.03739882,0.03739882,0.03739882,0.03739882,0.03739882
3.256000,0.96288812,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03711188,0.03711188,0.03711188,0.03711188,0.03711188,0.03711188,0.03711188
3.264000,0.96317294,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03682706,0.03682706,0.03682706,0.03682706,0.03682706,0.03682706,0.03682706
3.272000,0.96345565,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03654435,0.03654435,0.03654435,0.03654435,0.03654435,0.03654435,0.03654435
3.280000,0.96373628,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03626372,0.03626372,0.03626372,0.03626372,0.03626372,0.03626372,0.03626372
3.288000,0.96401484,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03598516,0.03598516,0.03598516,0.03598516,0.03598516,0.03598516,0.03598516
3.296000,0.96429133,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03570867,0.03570867,0.03570867,0.03570867,0.03570867,0.03570867,0.03570867
3.304000,0.96456578,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03543422,0.03543422,0.03543422,0.03543422,0.03543422,0.03543422,0.03543422
3.312000,0.96483819,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03516181,0.03516181,0.03516181,0.03516181,0.03516181,0.03516181,0.03516181
3.320000,0.96510859,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03489141,0.03489141,0.03489141,0.03489141,0.03489141,0.03489141,0.03489141
3.328000,0.96537698,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03462302,0.03462302,0.03462302,0.03462302,0.03462302,0.03462302,0.03462302
3.336000,0.96564338,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03435662,0.03435662,0.03435662,0.03435662,0.03435662,0.03435662,0.03435662
3.344000,0.96590781,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03409219,0.03409219,0.03409219,0.03409219,0.03409219,0.03409219,0.03409219
3.352000,0.96617027,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03382973,0.03382973,0.03382973,0.03382973,0.03382973,0.03382973,0.03382973
3.360000,0.96643078,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03356922,0.03356922,0.03356922,0.03356922,0.03356922,0.03356922,0.03356922
3.368000,0.96668935,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03331065,0.03331065,0.03331065,0.03331065,0.03331065,0.03331065,0.03331065
3.376000,0.96694600,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03305400,0.03305400,0.03305400,0.03305400,0.03305400,0.03305400,0.03305400
3.384000,0.96720074,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03279926,0.03279926,0.03279926,0.03279926,0.03279926,0.03279926,0.03279926
3.392000,0.96745358,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03254642,0.03254642,0.03254642,0.03254642,0.03254642,0.03254642,0.03254642
3.400000,0.96770454,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03229546,0.03229546,0.03229546,0.03229546,0.03229546,0.03229546,0.03229546
3.408000,0.96795362,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03204638,0.03204638,0.03204638,0.03204638,0.03204638,0.03204638,0.03204638
3.416000,0.96820085,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03179915,0.03179915,0.03179915,0.03179915,0.03179915,0.03179915,0.03179915
3.424000,0.96844623,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03155377,0.03155377,0.03155377,0.03155377,0.03155377,0.03155377,0.03155377
3.432000,0.96868978,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03131022,0.03131022,0.03131022,0.03131022,0.03131022,0.03131022,0.03131022
3.440000,0.96893152,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03106848,0.03106848,0.03106848,0.03106848,0.03106848,0.03106848,0.03106848
3.448000,0.96917144,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03082856,0.03082856,0.03082856,0.03082856,0.03082856,0.03082856,0.03082856
3.456000,0.96940957,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03059043,0.03059043,0.03059043,0.03059043,0.03059043,0.03059043,0.03059043
3.464000,0.96964592,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03035408,0.03035408,0.03035408,0.03035408,0.03035408,0.03035408,0.03035408
3.472000,0.96988050,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03011950,0.03011950,0.03011950,0.03011950,0.03011950,0.03011950,0.03011950
3.480000,0.97011332,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02988668,0.02988668,0.02988668,0.02988668,0.02988668,0.02988668,0.02988668
3.488000,0.97034440,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02965560,0.02965560,0.02965560,0.02965560,0.02965560,0.02965560,0.02965560
3.496000,0.97057374,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02942626,0.02942626,0.02942626,0.02942626,0.02942626,0.02942626,0.02942626
3.504000,0.97080137,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02919863,0.02919863,0.02919863,0.02919863,0.02919863,0.02919863,0.02919863
3.512000,0.97102728,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02897272,0.02897272,0.02897272,0.02897272,0.02897272,0.02897272,0.02897272
3.520000,0.97125150,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02874850,0.02874850,0.02874850,0.02874850,0.02874850,0.02874850,0.02874850
3.528000,0.97147404,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02852596,0.02852596,0.02852596,0.02852596,0.02852596,0.02852596,0.02852596
3.536000,0.97169490,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02830510,0.02830510,0.02830510,0.02830510,0.02830510,0.02830510,0.02830510
3.544000,0.97191411,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02808589,0.02808589,0.02808589,0.02808589,0.02808589,0.02808589,0.02808589
3.552000,0.97213166,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02786834,0.02786834,0.02786834,0.02786834,0.02786834,0.02786834,0.02786834
3.560000,0.97234758,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02765242,0.02765242,0.02765242,0.02765242,0.02765242,0.02765242,0.02765242
3.568000,0.97256187,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02743813,0.02743813,0.02743813,0.02743813,0.02743813,0.02743813,0.02743813
3.576000,0.97277455,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02722545,0.02722545,0.02722545,0.02722545,0.02722545,0.02722545,0.02722545
3.584000,0.97298562,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02701438,0.02701438,0.02701438,0.02701438,0.02701438,0.02701438,0.02701438
3.592000,0.97319510,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02680490,0.02680490,0.02680490,0.02680490,0.02680490,0.02680490,0.02680490
3.600000,0.97340301,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02659699,0.02659699,0.02659699,0.02659699,0.02659699,0.02659699,0.02659699
3.608000,0.97360934,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02639066,0.02639066,0.02639066,0.02639066,0.02639066,0.02639066,0.02639066
3.616000,0.97381412,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02618588,0.02618588,0.02618588,0.02618588,0.02618588,0.02618588,0.02618588
3.624000,0.97401735,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02598265,0.02598265,0.02598265,0.02598265,0.02598265,0.02598265,0.02598265
3.632000,0.97421904,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02578096,0.02578096,0.02578096,0.02578096,0.02578096,0.02578096,0.02578096
3.640000,0.97441921,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02558079,0.02558079,0.02558079,0.02558079,0.02558079,0.02558079,0.02558079
3.648000,0.97461787,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02538213,0.02538213,0.02538213,0.02538213,0.02538213,0.02538213,0.02538213
3.656000,0.97481502,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02518498,0.02518498,0.02518498,0.02518498,0.02518498,0.02518498,0.02518498
3.664000,0.97501068,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02498932,0.02498932,0.02498932,0.02498932,0.02498932,0.02498932,0.02498932
3.672000,0.97520486,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02479514,0.02479514,0.02479514,0.02479514,0.02479514,0.02479514,0.02479514
3.680000,0.97539757,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02460243,0.02460243,0.02460243,0.02460243,0.02460243,0.02460243,0.02460243
3.688000,0.97558882,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02441118,0.02441118,0.02441118,0.02441118,0.02441118,0.02441118,0.02441118
3.696000,0.97577862,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02422138,0.02422138,0.02422138,0.02422138,0.02422138,0.02422138,0.02422138
3.704000,0.97596698,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02403302,0.02403302,0.02403302,0.02403302,0.02403302,0.02403302,0.02403302
3.712000,0.97615391,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02384609,0.02384609,0.02384609,0.02384609,0.02384609,0.02384609,0.02384609
3.720000,0.97633942,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02366058,0.02366058,0.02366058,0.02366058,0.02366058,0.02366058,0.02366058
3.728000,0.97652353,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02347647,0.02347647,0.02347647,0.02347647,0.02347647,0.02347647,0.02347647
3.736000,0.97670623,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02329377,0.02329377,0.02329377,0.02329377,0.02329377,0.02329377,0.02329377
3.744000,0.97688755,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02311245,0.02311245,0.02311245,0.02311245,0.02311245,0.02311245,0.02311245
3.752000,0.97706749,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02293251,0.02293251,0.02293251,0.02293251,0.02293251,0.02293251,0.02293251
3.760000,0.97724606,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02275394,0.02275394,0.02275394,0.02275394,0.02275394,0.02275394,0.02275394
3.768000,0.97742327,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02257673,0.02257673,0.02257673,0.02257673,0.02257673,0.02257673,0.02257673
3.776000,0.97759913,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02240087,0.02240087,0.02240087,0.02240087,0.02240087,0.02240087,0.02240087
3.784000,0.97777366,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02222634,0.02222634,0.02222634,0.02222634,0.02222634,0.02222634,0.02222634
3.792000,0.97794685,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02205315,0.02205315,0.02205315,0.02205315,0.02205315,0.02205315,0.02205315
3.800000,0.97811873,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02188127,0.02188127,0.02188127,0.02188127,0.02188127,0.02188127,0.02188127
3.808000,0.97828930,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02171070,0.02171070,0.02171070,0.02171070,0.02171070,0.02171070,0.02171070
3.816000,0.97845856,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02154144,0.02154144,0.02154144,0.02154144,0.02154144,0.02154144,0.02154144
3.824000,0.97862654,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02137346,0.02137346,0.02137346,0.02137346,0.02137346,0.02137346,0.02137346
3.832000,0.97879323,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02120677,0.02120677,0.02120677,0.02120677,0.02120677,0.02120677,0.02120677
3.840000,0.97895865,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02104135,0.02104135,0.02104135,0.02104135,0.02104135,0.02104135,0.02104135
3.848000,0.97912281,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02087719,0.02087719,0.02087719,0.02087719,0.02087719,0.02087719,0.02087719
3.856000,0.97928572,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02071428,0.02071428,0.02071428,0.02071428,0.02071428,0.02071428,0.02071428
3.864000,0.97944738,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02055262,0.02055262,0.02055262,0.02055262,0.02055262,0.02055262,0.02055262
3.872000,0.97960780,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02039220,0.02039220,0.02039220,0.02039220,0.02039220,0.02039220,0.02039220
3.880000,0.97976700,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02023300,0.02023300,0.02023300,0.02023300,0.02023300,0.02023300,0.02023300
3.888000,0.97992498,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02007502,0.02007502,0.02007502,0.02007502,0.02007502,0.02007502,0.02007502
3.896000,0.98008176,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01991824,0.01991824,0.01991824,0.01991824,0.01991824,0.01991824,0.01991824
3.904000,0.98023733,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01976267,0.01976267,0.01976267,0.01976267,0.01976267,0.01976267,0.01976267
3.912000,0.98039171,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01960829,0.01960829,0.01960829,0.01960829,0.01960829,0.01960829,0.01960829
3.920000,0.98054492,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01945508,0.01945508,0.01945508,0.01945508,0.01945508,0.01945508,0.01945508
3.928000,0.98069694,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01930306,0.01930306,0.01930306,0.01930306,0.01930306,0.01930306,0.01930306
3.936000,0.98084781,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01915219,0.01915219,0.01915219,0.01915219,0.01915219,0.01915219,0.01915219
3.944000,0.98099751,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01900249,0.01900249,0.01900249,0.01900249,0.01900249,0.01900249,0.01900249
3.952000,0.98114607,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01885393,0.01885393,0.01885393,0.01885393,0.01885393,0.01885393,0.01885393
3.960000,0.98129349,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01870651,0.01870651,0.01870651,0.01870651,0.01870651,0.01870651,0.01870651
3.968000,0.98143978,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01856022,0.01856022,0.01856022,0.01856022,0.01856022,0.01856022,0.01856022
3.976000,0.98158494,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01841506,0.01841506,0.01841506,0.01841506,0.01841506,0.01841506,0.01841506
3.984000,0.98172900,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01827100,0.01827100,0.01827100,0.01827100,0.01827100,0.01827100,0.01827100
3.992000,0.98187194,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01812806,0.01812806,0.01812806,0.01812806,0.01812806,0.01812806,0.01812806
4.000000,0.98201379,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01798621,0.01798621,0.01798621,0.01798621,0.01798621,0.01798621,0.01798621


==> figures/errorplot-data/tanh.csv <==
x,true,cheb,cordic,cordic_bp,pwl_025,pwl_05,pwl_10,pwl_20,err_cheb,err_cordic,err_cordic_bp,err_pwl_025,err_pwl_05,err_pwl_10,err_pwl_20
-4.000000,-0.99932930,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00067070,0.00067070,0.00067070,0.00067070,0.00067070,0.00067070,0.00067070
-3.992000,-0.99931849,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00068151,0.00068151,0.00068151,0.00068151,0.00068151,0.00068151,0.00068151
-3.984000,-0.99930750,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00069250,0.00069250,0.00069250,0.00069250,0.00069250,0.00069250,0.00069250
-3.976000,-0.99929633,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00070367,0.00070367,0.00070367,0.00070367,0.00070367,0.00070367,0.00070367
-3.968000,-0.99928499,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00071501,0.00071501,0.00071501,0.00071501,0.00071501,0.00071501,0.00071501
-3.960000,-0.99927346,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00072654,0.00072654,0.00072654,0.00072654,0.00072654,0.00072654,0.00072654
-3.952000,-0.99926175,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00073825,0.00073825,0.00073825,0.00073825,0.00073825,0.00073825,0.00073825
-3.944000,-0.99924984,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00075016,0.00075016,0.00075016,0.00075016,0.00075016,0.00075016,0.00075016
-3.936000,-0.99923775,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00076225,0.00076225,0.00076225,0.00076225,0.00076225,0.00076225,0.00076225
-3.928000,-0.99922546,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00077454,0.00077454,0.00077454,0.00077454,0.00077454,0.00077454,0.00077454
-3.920000,-0.99921297,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00078703,0.00078703,0.00078703,0.00078703,0.00078703,0.00078703,0.00078703
-3.912000,-0.99920028,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00079972,0.00079972,0.00079972,0.00079972,0.00079972,0.00079972,0.00079972
-3.904000,-0.99918739,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00081261,0.00081261,0.00081261,0.00081261,0.00081261,0.00081261,0.00081261
-3.896000,-0.99917429,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00082571,0.00082571,0.00082571,0.00082571,0.00082571,0.00082571,0.00082571
-3.888000,-0.99916098,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00083902,0.00083902,0.00083902,0.00083902,0.00083902,0.00083902,0.00083902
-3.880000,-0.99914745,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00085255,0.00085255,0.00085255,0.00085255,0.00085255,0.00085255,0.00085255
-3.872000,-0.99913371,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00086629,0.00086629,0.00086629,0.00086629,0.00086629,0.00086629,0.00086629
-3.864000,-0.99911974,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00088026,0.00088026,0.00088026,0.00088026,0.00088026,0.00088026,0.00088026
-3.856000,-0.99910555,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00089445,0.00089445,0.00089445,0.00089445,0.00089445,0.00089445,0.00089445
-3.848000,-0.99909113,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00090887,0.00090887,0.00090887,0.00090887,0.00090887,0.00090887,0.00090887
-3.840000,-0.99907648,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00092352,0.00092352,0.00092352,0.00092352,0.00092352,0.00092352,0.00092352
-3.832000,-0.99906159,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00093841,0.00093841,0.00093841,0.00093841,0.00093841,0.00093841,0.00093841
-3.824000,-0.99904646,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00095354,0.00095354,0.00095354,0.00095354,0.00095354,0.00095354,0.00095354
-3.816000,-0.99903109,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00096891,0.00096891,0.00096891,0.00096891,0.00096891,0.00096891,0.00096891
-3.808000,-0.99901547,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00098453,0.00098453,0.00098453,0.00098453,0.00098453,0.00098453,0.00098453
-3.800000,-0.99899960,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00100040,0.00100040,0.00100040,0.00100040,0.00100040,0.00100040,0.00100040
-3.792000,-0.99898347,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00101653,0.00101653,0.00101653,0.00101653,0.00101653,0.00101653,0.00101653
-3.784000,-0.99896708,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00103292,0.00103292,0.00103292,0.00103292,0.00103292,0.00103292,0.00103292
-3.776000,-0.99895043,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00104957,0.00104957,0.00104957,0.00104957,0.00104957,0.00104957,0.00104957
-3.768000,-0.99893351,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00106649,0.00106649,0.00106649,0.00106649,0.00106649,0.00106649,0.00106649
-3.760000,-0.99891632,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00108368,0.00108368,0.00108368,0.00108368,0.00108368,0.00108368,0.00108368
-3.752000,-0.99889885,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00110115,0.00110115,0.00110115,0.00110115,0.00110115,0.00110115,0.00110115
-3.744000,-0.99888110,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00111890,0.00111890,0.00111890,0.00111890,0.00111890,0.00111890,0.00111890
-3.736000,-0.99886307,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00113693,0.00113693,0.00113693,0.00113693,0.00113693,0.00113693,0.00113693
-3.728000,-0.99884474,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00115526,0.00115526,0.00115526,0.00115526,0.00115526,0.00115526,0.00115526
-3.720000,-0.99882612,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00117388,0.00117388,0.00117388,0.00117388,0.00117388,0.00117388,0.00117388
-3.712000,-0.99880720,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00119280,0.00119280,0.00119280,0.00119280,0.00119280,0.00119280,0.00119280
-3.704000,-0.99878797,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00121203,0.00121203,0.00121203,0.00121203,0.00121203,0.00121203,0.00121203
-3.696000,-0.99876843,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00123157,0.00123157,0.00123157,0.00123157,0.00123157,0.00123157,0.00123157
-3.688000,-0.99874858,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00125142,0.00125142,0.00125142,0.00125142,0.00125142,0.00125142,0.00125142
-3.680000,-0.99872841,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00127159,0.00127159,0.00127159,0.00127159,0.00127159,0.00127159,0.00127159
-3.672000,-0.99870792,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00129208,0.00129208,0.00129208,0.00129208,0.00129208,0.00129208,0.00129208
-3.664000,-0.99868709,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00131291,0.00131291,0.00131291,0.00131291,0.00131291,0.00131291,0.00131291
-3.656000,-0.99866593,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00133407,0.00133407,0.00133407,0.00133407,0.00133407,0.00133407,0.00133407
-3.648000,-0.99864443,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00135557,0.00135557,0.00135557,0.00135557,0.00135557,0.00135557,0.00135557
-3.640000,-0.99862258,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00137742,0.00137742,0.00137742,0.00137742,0.00137742,0.00137742,0.00137742
-3.632000,-0.99860038,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00139962,0.00139962,0.00139962,0.00139962,0.00139962,0.00139962,0.00139962
-3.624000,-0.99857782,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00142218,0.00142218,0.00142218,0.00142218,0.00142218,0.00142218,0.00142218
-3.616000,-0.99855490,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00144510,0.00144510,0.00144510,0.00144510,0.00144510,0.00144510,0.00144510
-3.608000,-0.99853161,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00146839,0.00146839,0.00146839,0.00146839,0.00146839,0.00146839,0.00146839
-3.600000,-0.99850794,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00149206,0.00149206,0.00149206,0.00149206,0.00149206,0.00149206,0.00149206
-3.592000,-0.99848390,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00151610,0.00151610,0.00151610,0.00151610,0.00151610,0.00151610,0.00151610
-3.584000,-0.99845946,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00154054,0.00154054,0.00154054,0.00154054,0.00154054,0.00154054,0.00154054
-3.576000,-0.99843463,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00156537,0.00156537,0.00156537,0.00156537,0.00156537,0.00156537,0.00156537
-3.568000,-0.99840941,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00159059,0.00159059,0.00159059,0.00159059,0.00159059,0.00159059,0.00159059
-3.560000,-0.99838377,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00161623,0.00161623,0.00161623,0.00161623,0.00161623,0.00161623,0.00161623
-3.552000,-0.99835773,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00164227,0.00164227,0.00164227,0.00164227,0.00164227,0.00164227,0.00164227
-3.544000,-0.99833126,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00166874,0.00166874,0.00166874,0.00166874,0.00166874,0.00166874,0.00166874
-3.536000,-0.99830437,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00169563,0.00169563,0.00169563,0.00169563,0.00169563,0.00169563,0.00169563
-3.528000,-0.99827705,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00172295,0.00172295,0.00172295,0.00172295,0.00172295,0.00172295,0.00172295
-3.520000,-0.99824928,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00175072,0.00175072,0.00175072,0.00175072,0.00175072,0.00175072,0.00175072
-3.512000,-0.99822107,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00177893,0.00177893,0.00177893,0.00177893,0.00177893,0.00177893,0.00177893
-3.504000,-0.99819240,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00180760,0.00180760,0.00180760,0.00180760,0.00180760,0.00180760,0.00180760
-3.496000,-0.99816328,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00183672,0.00183672,0.00183672,0.00183672,0.00183672,0.00183672,0.00183672
-3.488000,-0.99813368,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00186632,0.00186632,0.00186632,0.00186632,0.00186632,0.00186632,0.00186632
-3.480000,-0.99810361,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00189639,0.00189639,0.00189639,0.00189639,0.00189639,0.00189639,0.00189639
-3.472000,-0.99807305,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00192695,0.00192695,0.00192695,0.00192695,0.00192695,0.00192695,0.00192695
-3.464000,-0.99804200,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00195800,0.00195800,0.00195800,0.00195800,0.00195800,0.00195800,0.00195800
-3.456000,-0.99801045,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00198955,0.00198955,0.00198955,0.00198955,0.00198955,0.00198955,0.00198955
-3.448000,-0.99797840,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00202160,0.00202160,0.00202160,0.00202160,0.00202160,0.00202160,0.00202160
-3.440000,-0.99794582,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00205418,0.00205418,0.00205418,0.00205418,0.00205418,0.00205418,0.00205418
-3.432000,-0.99791273,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00208727,0.00208727,0.00208727,0.00208727,0.00208727,0.00208727,0.00208727
-3.424000,-0.99787910,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00212090,0.00212090,0.00212090,0.00212090,0.00212090,0.00212090,0.00212090
-3.416000,-0.99784493,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00215507,0.00215507,0.00215507,0.00215507,0.00215507,0.00215507,0.00215507
-3.408000,-0.99781021,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00218979,0.00218979,0.00218979,0.00218979,0.00218979,0.00218979,0.00218979
-3.400000,-0.99777493,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00222507,0.00222507,0.00222507,0.00222507,0.00222507,0.00222507,0.00222507
-3.392000,-0.99773908,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00226092,0.00226092,0.00226092,0.00226092,0.00226092,0.00226092,0.00226092
-3.384000,-0.99770266,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00229734,0.00229734,0.00229734,0.00229734,0.00229734,0.00229734,0.00229734
-3.376000,-0.99766565,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00233435,0.00233435,0.00233435,0.00233435,0.00233435,0.00233435,0.00233435
-3.368000,-0.99762804,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00237196,0.00237196,0.00237196,0.00237196,0.00237196,0.00237196,0.00237196
-3.360000,-0.99758983,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00241017,0.00241017,0.00241017,0.00241017,0.00241017,0.00241017,0.00241017
-3.352000,-0.99755101,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00244899,0.00244899,0.00244899,0.00244899,0.00244899,0.00244899,0.00244899
-3.344000,-0.99751156,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00248844,0.00248844,0.00248844,0.00248844,0.00248844,0.00248844,0.00248844
-3.336000,-0.99747147,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00252853,0.00252853,0.00252853,0.00252853,0.00252853,0.00252853,0.00252853
-3.328000,-0.99743074,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00256926,0.00256926,0.00256926,0.00256926,0.00256926,0.00256926,0.00256926
-3.320000,-0.99738936,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00261064,0.00261064,0.00261064,0.00261064,0.00261064,0.00261064,0.00261064
-3.312000,-0.99734731,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00265269,0.00265269,0.00265269,0.00265269,0.00265269,0.00265269,0.00265269
-3.304000,-0.99730458,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00269542,0.00269542,0.00269542,0.00269542,0.00269542,0.00269542,0.00269542
-3.296000,-0.99726117,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00273883,0.00273883,0.00273883,0.00273883,0.00273883,0.00273883,0.00273883
-3.288000,-0.99721705,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00278295,0.00278295,0.00278295,0.00278295,0.00278295,0.00278295,0.00278295
-3.280000,-0.99717223,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00282777,0.00282777,0.00282777,0.00282777,0.00282777,0.00282777,0.00282777
-3.272000,-0.99712669,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00287331,0.00287331,0.00287331,0.00287331,0.00287331,0.00287331,0.00287331
-3.264000,-0.99708041,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00291959,0.00291959,0.00291959,0.00291959,0.00291959,0.00291959,0.00291959
-3.256000,-0.99703340,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00296660,0.00296660,0.00296660,0.00296660,0.00296660,0.00296660,0.00296660
-3.248000,-0.99698562,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00301438,0.00301438,0.00301438,0.00301438,0.00301438,0.00301438,0.00301438
-3.240000,-0.99693708,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00306292,0.00306292,0.00306292,0.00306292,0.00306292,0.00306292,0.00306292
-3.232000,-0.99688775,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00311225,0.00311225,0.00311225,0.00311225,0.00311225,0.00311225,0.00311225
-3.224000,-0.99683764,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00316236,0.00316236,0.00316236,0.00316236,0.00316236,0.00316236,0.00316236
-3.216000,-0.99678671,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00321329,0.00321329,0.00321329,0.00321329,0.00321329,0.00321329,0.00321329
-3.208000,-0.99673497,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00326503,0.00326503,0.00326503,0.00326503,0.00326503,0.00326503,0.00326503
-3.200000,-0.99668240,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00331760,0.00331760,0.00331760,0.00331760,0.00331760,0.00331760,0.00331760
-3.192000,-0.99662898,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00337102,0.00337102,0.00337102,0.00337102,0.00337102,0.00337102,0.00337102
-3.184000,-0.99657470,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00342530,0.00342530,0.00342530,0.00342530,0.00342530,0.00342530,0.00342530
-3.176000,-0.99651955,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00348045,0.00348045,0.00348045,0.00348045,0.00348045,0.00348045,0.00348045
-3.168000,-0.99646352,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00353648,0.00353648,0.00353648,0.00353648,0.00353648,0.00353648,0.00353648
-3.160000,-0.99640658,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00359342,0.00359342,0.00359342,0.00359342,0.00359342,0.00359342,0.00359342
-3.152000,-0.99634873,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00365127,0.00365127,0.00365127,0.00365127,0.00365127,0.00365127,0.00365127
-3.144000,-0.99628995,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00371005,0.00371005,0.00371005,0.00371005,0.00371005,0.00371005,0.00371005
-3.136000,-0.99623022,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00376978,0.00376978,0.00376978,0.00376978,0.00376978,0.00376978,0.00376978
-3.128000,-0.99616954,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00383046,0.00383046,0.00383046,0.00383046,0.00383046,0.00383046,0.00383046
-3.120000,-0.99610788,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00389212,0.00389212,0.00389212,0.00389212,0.00389212,0.00389212,0.00389212
-3.112000,-0.99604523,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00395477,0.00395477,0.00395477,0.00395477,0.00395477,0.00395477,0.00395477
-3.104000,-0.99598157,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00401843,0.00401843,0.00401843,0.00401843,0.00401843,0.00401843,0.00401843
-3.096000,-0.99591689,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00408311,0.00408311,0.00408311,0.00408311,0.00408311,0.00408311,0.00408311
-3.088000,-0.99585117,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00414883,0.00414883,0.00414883,0.00414883,0.00414883,0.00414883,0.00414883
-3.080000,-0.99578440,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00421560,0.00421560,0.00421560,0.00421560,0.00421560,0.00421560,0.00421560
-3.072000,-0.99571655,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00428345,0.00428345,0.00428345,0.00428345,0.00428345,0.00428345,0.00428345
-3.064000,-0.99564762,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00435238,0.00435238,0.00435238,0.00435238,0.00435238,0.00435238,0.00435238
-3.056000,-0.99557757,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00442243,0.00442243,0.00442243,0.00442243,0.00442243,0.00442243,0.00442243
-3.048000,-0.99550640,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00449360,0.00449360,0.00449360,0.00449360,0.00449360,0.00449360,0.00449360
-3.040000,-0.99543409,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00456591,0.00456591,0.00456591,0.00456591,0.00456591,0.00456591,0.00456591
-3.032000,-0.99536062,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00463938,0.00463938,0.00463938,0.00463938,0.00463938,0.00463938,0.00463938
-3.024000,-0.99528597,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00471403,0.00471403,0.00471403,0.00471403,0.00471403,0.00471403,0.00471403
-3.016000,-0.99521012,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00478988,0.00478988,0.00478988,0.00478988,0.00478988,0.00478988,0.00478988
-3.008000,-0.99513306,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00486694,0.00486694,0.00486694,0.00486694,0.00486694,0.00486694,0.00486694
-3.000000,-0.99505475,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00494525,0.00494525,0.00494525,0.00494525,0.00494525,0.00494525,0.00494525
-2.992000,-0.99497519,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00502481,0.00502481,0.00502481,0.00502481,0.00502481,0.00502481,0.00502481
-2.984000,-0.99489436,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00510564,0.00510564,0.00510564,0.00510564,0.00510564,0.00510564,0.00510564
-2.976000,-0.99481222,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00518778,0.00518778,0.00518778,0.00518778,0.00518778,0.00518778,0.00518778
-2.968000,-0.99472877,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00527123,0.00527123,0.00527123,0.00527123,0.00527123,0.00527123,0.00527123
-2.960000,-0.99464398,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00535602,0.00535602,0.00535602,0.00535602,0.00535602,0.00535602,0.00535602
-2.952000,-0.99455783,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00544217,0.00544217,0.00544217,0.00544217,0.00544217,0.00544217,0.00544217
-2.944000,-0.99447030,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00552970,0.00552970,0.00552970,0.00552970,0.00552970,0.00552970,0.00552970
-2.936000,-0.99438136,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00561864,0.00561864,0.00561864,0.00561864,0.00561864,0.00561864,0.00561864
-2.928000,-0.99429100,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00570900,0.00570900,0.00570900,0.00570900,0.00570900,0.00570900,0.00570900
-2.920000,-0.99419919,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00580081,0.00580081,0.00580081,0.00580081,0.00580081,0.00580081,0.00580081
-2.912000,-0.99410590,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00589410,0.00589410,0.00589410,0.00589410,0.00589410,0.00589410,0.00589410
-2.904000,-0.99401113,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00598887,0.00598887,0.00598887,0.00598887,0.00598887,0.00598887,0.00598887
-2.896000,-0.99391483,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00608517,0.00608517,0.00608517,0.00608517,0.00608517,0.00608517,0.00608517
-2.888000,-0.99381698,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00618302,0.00618302,0.00618302,0.00618302,0.00618302,0.00618302,0.00618302
-2.880000,-0.99371757,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00628243,0.00628243,0.00628243,0.00628243,0.00628243,0.00628243,0.00628243
-2.872000,-0.99361657,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00638343,0.00638343,0.00638343,0.00638343,0.00638343,0.00638343,0.00638343
-2.864000,-0.99351395,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00648605,0.00648605,0.00648605,0.00648605,0.00648605,0.00648605,0.00648605
-2.856000,-0.99340968,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00659032,0.00659032,0.00659032,0.00659032,0.00659032,0.00659032,0.00659032
-2.848000,-0.99330374,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00669626,0.00669626,0.00669626,0.00669626,0.00669626,0.00669626,0.00669626
-2.840000,-0.99319611,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00680389,0.00680389,0.00680389,0.00680389,0.00680389,0.00680389,0.00680389
-2.832000,-0.99308675,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00691325,0.00691325,0.00691325,0.00691325,0.00691325,0.00691325,0.00691325
-2.824000,-0.99297564,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00702436,0.00702436,0.00702436,0.00702436,0.00702436,0.00702436,0.00702436
-2.816000,-0.99286275,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00713725,0.00713725,0.00713725,0.00713725,0.00713725,0.00713725,0.00713725
-2.808000,-0.99274805,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00725195,0.00725195,0.00725195,0.00725195,0.00725195,0.00725195,0.00725195
-2.800000,-0.99263152,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00736848,0.00736848,0.00736848,0.00736848,0.00736848,0.00736848,0.00736848
-2.792000,-0.99251312,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00748688,0.00748688,0.00748688,0.00748688,0.00748688,0.00748688,0.00748688
-2.784000,-0.99239283,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00760717,0.00760717,0.00760717,0.00760717,0.00760717,0.00760717,0.00760717
-2.776000,-0.99227061,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00772939,0.00772939,0.00772939,0.00772939,0.00772939,0.00772939,0.00772939
-2.768000,-0.99214643,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00785357,0.00785357,0.00785357,0.00785357,0.00785357,0.00785357,0.00785357
-2.760000,-0.99202027,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00797973,0.00797973,0.00797973,0.00797973,0.00797973,0.00797973,0.00797973
-2.752000,-0.99189209,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00810791,0.00810791,0.00810791,0.00810791,0.00810791,0.00810791,0.00810791
-2.744000,-0.99176186,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00823814,0.00823814,0.00823814,0.00823814,0.00823814,0.00823814,0.00823814
-2.736000,-0.99162954,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00837046,0.00837046,0.00837046,0.00837046,0.00837046,0.00837046,0.00837046
-2.728000,-0.99149511,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00850489,0.00850489,0.00850489,0.00850489,0.00850489,0.00850489,0.00850489
-2.720000,-0.99135853,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00864147,0.00864147,0.00864147,0.00864147,0.00864147,0.00864147,0.00864147
-2.712000,-0.99121977,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00878023,0.00878023,0.00878023,0.00878023,0.00878023,0.00878023,0.00878023
-2.704000,-0.99107879,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00892121,0.00892121,0.00892121,0.00892121,0.00892121,0.00892121,0.00892121
-2.696000,-0.99093555,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00906445,0.00906445,0.00906445,0.00906445,0.00906445,0.00906445,0.00906445
-2.688000,-0.99079003,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00920997,0.00920997,0.00920997,0.00920997,0.00920997,0.00920997,0.00920997
-2.680000,-0.99064218,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00935782,0.00935782,0.00935782,0.00935782,0.00935782,0.00935782,0.00935782
-2.672000,-0.99049197,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00950803,0.00950803,0.00950803,0.00950803,0.00950803,0.00950803,0.00950803
-2.664000,-0.99033935,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00966065,0.00966065,0.00966065,0.00966065,0.00966065,0.00966065,0.00966065
-2.656000,-0.99018431,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00981569,0.00981569,0.00981569,0.00981569,0.00981569,0.00981569,0.00981569
-2.648000,-0.99002678,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.00997322,0.00997322,0.00997322,0.00997322,0.00997322,0.00997322,0.00997322
-2.640000,-0.98986674,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01013326,0.01013326,0.01013326,0.01013326,0.01013326,0.01013326,0.01013326
-2.632000,-0.98970415,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01029585,0.01029585,0.01029585,0.01029585,0.01029585,0.01029585,0.01029585
-2.624000,-0.98953896,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01046104,0.01046104,0.01046104,0.01046104,0.01046104,0.01046104,0.01046104
-2.616000,-0.98937113,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01062887,0.01062887,0.01062887,0.01062887,0.01062887,0.01062887,0.01062887
-2.608000,-0.98920063,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01079937,0.01079937,0.01079937,0.01079937,0.01079937,0.01079937,0.01079937
-2.600000,-0.98902740,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01097260,0.01097260,0.01097260,0.01097260,0.01097260,0.01097260,0.01097260
-2.592000,-0.98885142,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01114858,0.01114858,0.01114858,0.01114858,0.01114858,0.01114858,0.01114858
-2.584000,-0.98867262,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01132738,0.01132738,0.01132738,0.01132738,0.01132738,0.01132738,0.01132738
-2.576000,-0.98849098,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01150902,0.01150902,0.01150902,0.01150902,0.01150902,0.01150902,0.01150902
-2.568000,-0.98830644,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01169356,0.01169356,0.01169356,0.01169356,0.01169356,0.01169356,0.01169356
-2.560000,-0.98811896,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01188104,0.01188104,0.01188104,0.01188104,0.01188104,0.01188104,0.01188104
-2.552000,-0.98792849,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01207151,0.01207151,0.01207151,0.01207151,0.01207151,0.01207151,0.01207151
-2.544000,-0.98773498,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01226502,0.01226502,0.01226502,0.01226502,0.01226502,0.01226502,0.01226502
-2.536000,-0.98753840,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01246160,0.01246160,0.01246160,0.01246160,0.01246160,0.01246160,0.01246160
-2.528000,-0.98733868,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01266132,0.01266132,0.01266132,0.01266132,0.01266132,0.01266132,0.01266132
-2.520000,-0.98713578,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01286422,0.01286422,0.01286422,0.01286422,0.01286422,0.01286422,0.01286422
-2.512000,-0.98692966,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01307034,0.01307034,0.01307034,0.01307034,0.01307034,0.01307034,0.01307034
-2.504000,-0.98672025,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01327975,0.01327975,0.01327975,0.01327975,0.01327975,0.01327975,0.01327975
-2.496000,-0.98650751,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01349249,0.01349249,0.01349249,0.01349249,0.01349249,0.01349249,0.01349249
-2.488000,-0.98629138,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01370862,0.01370862,0.01370862,0.01370862,0.01370862,0.01370862,0.01370862
-2.480000,-0.98607182,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01392818,0.01392818,0.01392818,0.01392818,0.01392818,0.01392818,0.01392818
-2.472000,-0.98584877,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01415123,0.01415123,0.01415123,0.01415123,0.01415123,0.01415123,0.01415123
-2.464000,-0.98562217,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01437783,0.01437783,0.01437783,0.01437783,0.01437783,0.01437783,0.01437783
-2.456000,-0.98539197,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01460803,0.01460803,0.01460803,0.01460803,0.01460803,0.01460803,0.01460803
-2.448000,-0.98515811,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01484189,0.01484189,0.01484189,0.01484189,0.01484189,0.01484189,0.01484189
-2.440000,-0.98492053,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01507947,0.01507947,0.01507947,0.01507947,0.01507947,0.01507947,0.01507947
-2.432000,-0.98467918,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01532082,0.01532082,0.01532082,0.01532082,0.01532082,0.01532082,0.01532082
-2.424000,-0.98443400,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01556600,0.01556600,0.01556600,0.01556600,0.01556600,0.01556600,0.01556600
-2.416000,-0.98418493,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01581507,0.01581507,0.01581507,0.01581507,0.01581507,0.01581507,0.01581507
-2.408000,-0.98393190,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01606810,0.01606810,0.01606810,0.01606810,0.01606810,0.01606810,0.01606810
-2.400000,-0.98367486,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01632514,0.01632514,0.01632514,0.01632514,0.01632514,0.01632514,0.01632514
-2.392000,-0.98341374,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01658626,0.01658626,0.01658626,0.01658626,0.01658626,0.01658626,0.01658626
-2.384000,-0.98314848,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01685152,0.01685152,0.01685152,0.01685152,0.01685152,0.01685152,0.01685152
-2.376000,-0.98287901,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01712099,0.01712099,0.01712099,0.01712099,0.01712099,0.01712099,0.01712099
-2.368000,-0.98260527,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01739473,0.01739473,0.01739473,0.01739473,0.01739473,0.01739473,0.01739473
-2.360000,-0.98232720,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01767280,0.01767280,0.01767280,0.01767280,0.01767280,0.01767280,0.01767280
-2.352000,-0.98204472,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01795528,0.01795528,0.01795528,0.01795528,0.01795528,0.01795528,0.01795528
-2.344000,-0.98175777,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01824223,0.01824223,0.01824223,0.01824223,0.01824223,0.01824223,0.01824223
-2.336000,-0.98146627,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01853373,0.01853373,0.01853373,0.01853373,0.01853373,0.01853373,0.01853373
-2.328000,-0.98117016,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01882984,0.01882984,0.01882984,0.01882984,0.01882984,0.01882984,0.01882984
-2.320000,-0.98086936,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01913064,0.01913064,0.01913064,0.01913064,0.01913064,0.01913064,0.01913064
-2.312000,-0.98056381,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01943619,0.01943619,0.01943619,0.01943619,0.01943619,0.01943619,0.01943619
-2.304000,-0.98025342,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.01974658,0.01974658,0.01974658,0.01974658,0.01974658,0.01974658,0.01974658
-2.296000,-0.97993813,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02006187,0.02006187,0.02006187,0.02006187,0.02006187,0.02006187,0.02006187
-2.288000,-0.97961786,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02038214,0.02038214,0.02038214,0.02038214,0.02038214,0.02038214,0.02038214
-2.280000,-0.97929252,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02070748,0.02070748,0.02070748,0.02070748,0.02070748,0.02070748,0.02070748
-2.272000,-0.97896205,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02103795,0.02103795,0.02103795,0.02103795,0.02103795,0.02103795,0.02103795
-2.264000,-0.97862637,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02137363,0.02137363,0.02137363,0.02137363,0.02137363,0.02137363,0.02137363
-2.256000,-0.97828538,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02171462,0.02171462,0.02171462,0.02171462,0.02171462,0.02171462,0.02171462
-2.248000,-0.97793901,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02206099,0.02206099,0.02206099,0.02206099,0.02206099,0.02206099,0.02206099
-2.240000,-0.97758719,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02241281,0.02241281,0.02241281,0.02241281,0.02241281,0.02241281,0.02241281
-2.232000,-0.97722981,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02277019,0.02277019,0.02277019,0.02277019,0.02277019,0.02277019,0.02277019
-2.224000,-0.97686681,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02313319,0.02313319,0.02313319,0.02313319,0.02313319,0.02313319,0.02313319
-2.216000,-0.97649808,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02350192,0.02350192,0.02350192,0.02350192,0.02350192,0.02350192,0.02350192
-2.208000,-0.97612356,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02387644,0.02387644,0.02387644,0.02387644,0.02387644,0.02387644,0.02387644
-2.200000,-0.97574313,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02425687,0.02425687,0.02425687,0.02425687,0.02425687,0.02425687,0.02425687
-2.192000,-0.97535672,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02464328,0.02464328,0.02464328,0.02464328,0.02464328,0.02464328,0.02464328
-2.184000,-0.97496423,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02503577,0.02503577,0.02503577,0.02503577,0.02503577,0.02503577,0.02503577
-2.176000,-0.97456557,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02543443,0.02543443,0.02543443,0.02543443,0.02543443,0.02543443,0.02543443
-2.168000,-0.97416065,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02583935,0.02583935,0.02583935,0.02583935,0.02583935,0.02583935,0.02583935
-2.160000,-0.97374936,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02625064,0.02625064,0.02625064,0.02625064,0.02625064,0.02625064,0.02625064
-2.152000,-0.97333162,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02666838,0.02666838,0.02666838,0.02666838,0.02666838,0.02666838,0.02666838
-2.144000,-0.97290732,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02709268,0.02709268,0.02709268,0.02709268,0.02709268,0.02709268,0.02709268
-2.136000,-0.97247637,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02752363,0.02752363,0.02752363,0.02752363,0.02752363,0.02752363,0.02752363
-2.128000,-0.97203865,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02796135,0.02796135,0.02796135,0.02796135,0.02796135,0.02796135,0.02796135
-2.120000,-0.97159408,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02840592,0.02840592,0.02840592,0.02840592,0.02840592,0.02840592,0.02840592
-2.112000,-0.97114254,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02885746,0.02885746,0.02885746,0.02885746,0.02885746,0.02885746,0.02885746
-2.104000,-0.97068393,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02931607,0.02931607,0.02931607,0.02931607,0.02931607,0.02931607,0.02931607
-2.096000,-0.97021814,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.02978186,0.02978186,0.02978186,0.02978186,0.02978186,0.02978186,0.02978186
-2.088000,-0.96974506,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03025494,0.03025494,0.03025494,0.03025494,0.03025494,0.03025494,0.03025494
-2.080000,-0.96926459,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03073541,0.03073541,0.03073541,0.03073541,0.03073541,0.03073541,0.03073541
-2.072000,-0.96877661,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03122339,0.03122339,0.03122339,0.03122339,0.03122339,0.03122339,0.03122339
-2.064000,-0.96828100,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03171900,0.03171900,0.03171900,0.03171900,0.03171900,0.03171900,0.03171900
-2.056000,-0.96777766,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03222234,0.03222234,0.03222234,0.03222234,0.03222234,0.03222234,0.03222234
-2.048000,-0.96726646,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03273354,0.03273354,0.03273354,0.03273354,0.03273354,0.03273354,0.03273354
-2.040000,-0.96674729,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03325271,0.03325271,0.03325271,0.03325271,0.03325271,0.03325271,0.03325271
-2.032000,-0.96622002,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03377998,0.03377998,0.03377998,0.03377998,0.03377998,0.03377998,0.03377998
-2.024000,-0.96568455,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03431545,0.03431545,0.03431545,0.03431545,0.03431545,0.03431545,0.03431545
-2.016000,-0.96514073,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03485927,0.03485927,0.03485927,0.03485927,0.03485927,0.03485927,0.03485927
-2.008000,-0.96458845,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,-1.00000000,0.03541155,0.03541155,0.03541155,0.03541155,0.03541155,0.03541155,0.03541155
-2.000000,-0.96402758,-1.00000000,-1.00000000,-1.00000000,-0.96386719,-0.96386719,-0.96386719,-0.96386719,0.03597242,0.03597242,0.03597242,0.00016039,0.00016039,0.00016039,0.00016039
-1.992000,-0.96345799,-0.96826172,-1.00000000,-1.00000000,-0.96313477,-0.96289062,-0.96215820,-0.95996094,0.00480373,0.03654201,0.03654201,0.00032323,0.00056737,0.00129979,0.00349706
-1.984000,-0.96287956,-0.98608398,-1.00000000,-1.00000000,-0.96240234,-0.96191406,-0.96069336,-0.95605469,0.02320443,0.03712044,0.03712044,0.00047721,0.00096549,0.00218620,0.00682487
-1.976000,-0.96229214,-0.97753906,-1.00000000,-1.00000000,-0.96166992,-0.96093750,-0.95898438,-0.95239258,0.01524692,0.03770786,0.03770786,0.00062222,0.00135464,0.00330777,0.00989956
-1.968000,-0.96169561,-0.99267578,-1.00000000,-1.00000000,-0.96093750,-0.96020508,-0.95727539,-0.94848633,0.03098017,0.03830439,0.03830439,0.00075811,0.00149053,0.00442022,0.01320928
-1.960000,-0.96108983,-0.99047852,-1.00000000,-1.00000000,-0.96020508,-0.95922852,-0.95581055,-0.94458008,0.02938868,0.03891017,0.03891017,0.00088475,0.00186132,0.00527928,0.01650975
-1.952000,-0.96047466,-0.97460938,-1.00000000,-1.00000000,-0.95947266,-0.95825195,-0.95410156,-0.94067383,0.01413471,0.03952534,0.03952534,0.00100201,0.00222271,0.00637310,0.01980084
-1.944000,-0.95984997,-0.97631836,-1.00000000,-1.00000000,-0.95874023,-0.95727539,-0.95263672,-0.93701172,0.01646839,0.04015003,0.04015003,0.00110974,0.00257458,0.00721325,0.02283825
-1.936000,-0.95921561,-0.96801758,-1.00000000,-1.00000000,-0.95800781,-0.95629883,-0.95092773,-0.93310547,0.00880197,0.04078439,0.04078439,0.00120779,0.00291678,0.00828787,0.02611014
-1.928000,-0.95857143,-0.98095703,-1.00000000,-1.00000000,-0.95727539,-0.95532227,-0.94921875,-0.92919922,0.02238560,0.04142857,0.04142857,0.00129604,0.00324917,0.00935268,0.02937222
-1.920000,-0.95791731,-0.98046875,-1.00000000,-1.00000000,-0.95654297,-0.95434570,-0.94775391,-0.92529297,0.02255144,0.04208269,0.04208269,0.00137434,0.00357160,0.01016340,0.03262434
-1.912000,-0.95725307,-0.94018555,-1.00000000,-1.00000000,-0.95581055,-0.95361328,-0.94604492,-0.92163086,0.01706753,0.04274693,0.04274693,0.00144253,0.00363979,0.01120815,0.03562222
-1.904000,-0.95657859,-0.94311523,-1.00000000,-1.00000000,-0.95507812,-0.95263672,-0.94433594,-0.91772461,0.01346336,0.04342141,0.04342141,0.00150047,0.00394187,0.01224265,0.03885398
-1.896000,-0.95589371,-0.95532227,-1.00000000,-1.00000000,-0.95434570,-0.95166016,-0.94287109,-0.91381836,0.00057144,0.04410629,0.04410629,0.00154800,0.00423355,0.01302261,0.04207535
-1.888000,-0.95519826,-0.94775391,-1.00000000,-1.00000000,-0.95361328,-0.95068359,-0.94116211,-0.90991211,0.00744436,0.04480174,0.04480174,0.00158498,0.00451467,0.01403615,0.04528615
-1.880000,-0.95449211,-0.94677734,-1.00000000,-1.00000000,-0.95288086,-0.94970703,-0.93945312,-0.90600586,0.00771477,0.04550789,0.04550789,0.00161125,0.00478508,0.01503899,0.04848625
-1.872000,-0.95377509,-0.95703125,-1.00000000,-1.00000000,-0.95239258,-0.94873047,-0.93798828,-0.90209961,0.00325616,0.04622491,0.04622491,0.00138252,0.00504463,0.01578681,0.05167549
-1.864000,-0.95304705,-0.95556641,-1.00000000,-1.00000000,-0.95166016,-0.94775391,-0.93627930,-0.89843750,0.00251936,0.04695295,0.04695295,0.00138689,0.00529314,0.01676775,0.05460955
-1.856000,-0.95230782,-0.94555664,-1.00000000,-1.00000000,-0.95092773,-0.94702148,-0.93481445,-0.89453125,0.00675118,0.04769218,0.04769218,0.00138009,0.00528634,0.01749337,0.05777657
-1.848000,-0.95155724,-0.94433594,-1.00000000,-1.00000000,-0.95019531,-0.94604492,-0.93310547,-0.89062500,0.00722130,0.04844276,0.04844276,0.00136193,0.00551232,0.01845177,0.06093224
-1.840000,-0.95079514,-0.94921875,-1.00000000,-1.00000000,-0.94946289,-0.94506836,-0.93139648,-0.88671875,0.00157639,0.04920486,0.04920486,0.00133225,0.00572678,0.01939866,0.06407639
-1.832000,-0.95002137,-0.94726562,-1.00000000,-1.00000000,-0.94873047,-0.94409180,-0.92993164,-0.88281250,0.00275574,0.04997863,0.04997863,0.00129090,0.00592957,0.02008972,0.06720887
-1.824000,-0.94923574,-0.95825195,-1.00000000,-1.00000000,-0.94799805,-0.94311523,-0.92822266,-0.87915039,0.00901622,0.05076426,0.05076426,0.00123769,0.00612050,0.02101308,0.07008535
-1.816000,-0.94843808,-0.95141602,-1.00000000,-1.00000000,-0.94726562,-0.94213867,-0.92651367,-0.87524414,0.00297793,0.05156192,0.05156192,0.00117246,0.00629941,0.02192441,0.07319394
-1.808000,-0.94762823,-0.95971680,-1.00000000,-1.00000000,-0.94653320,-0.94140625,-0.92504883,-0.87133789,0.01208856,0.05237177,0.05237177,0.00109503,0.00622198,0.02257941,0.07629034
-1.800000,-0.94680601,-0.95947266,-1.00000000,-1.00000000,-0.94580078,-0.94042969,-0.92333984,-0.86743164,0.01266664,0.05319399,0.05319399,0.00100523,0.00637633,0.02346617,0.07937437
-1.792000,-0.94597124,-0.95800781,-1.00000000,-1.00000000,-0.94506836,-0.93945312,-0.92187500,-0.86352539,0.01203657,0.05402876,0.05402876,0.00090288,0.00651812,0.02409624,0.08244585
-1.784000,-0.94512374,-0.96118164,-1.00000000,-1.00000000,-0.94433594,-0.93847656,-0.92016602,-0.85961914,0.01605790,0.05487626,0.05487626,0.00078780,0.00664718,0.02495772,0.08550460
-1.776000,-0.94426332,-0.95996094,-1.00000000,-1.00000000,-0.94360352,-0.93750000,-0.91845703,-0.85595703,0.01569762,0.05573668,0.05573668,0.00065981,0.00676332,0.02580629,0.08830629
-1.768000,-0.94338981,-0.94921875,-1.00000000,-1.00000000,-0.94287109,-0.93652344,-0.91699219,-0.85205078,0.00582894,0.05661019,0.05661019,0.00051871,0.00686637,0.02639762,0.09133903
-1.760000,-0.94250301,-0.94702148,-1.00000000,-1.00000000,-0.94213867,-0.93554688,-0.91528320,-0.84814453,0.00451848,0.05749699,0.05749699,0.00036434,0.00695613,0.02721981,0.09435848
-1.752000,-0.94160273,-0.95166016,-1.00000000,-1.00000000,-0.94140625,-0.93457031,-0.91357422,-0.84423828,0.01005742,0.05839727,0.05839727,0.00019648,0.00703242,0.02802852,0.09736445
-1.744000,-0.94068880,-0.93017578,-1.00000000,-1.00000000,-0.94067383,-0.93383789,-0.91210938,-0.84033203,0.01051301,0.05931120,0.05931120,0.00001497,0.00685090,0.02857942,0.10035676
-1.736000,-0.93976100,-0.92895508,-1.00000000,-1.00000000,-0.93945312,-0.93286133,-0.91040039,-0.83666992,0.01080592,0.06023900,0.06023900,0.00030787,0.00689967,0.02936061,0.10309107
-1.728000,-0.93881914,-0.93188477,-1.00000000,-1.00000000,-0.93823242,-0.93188477,-0.90893555,-0.83276367,0.00693438,0.06118086,0.06118086,0.00058672,0.00693438,0.02988359,0.10605547
-1.720000,-0.93786303,-0.93139648,-1.00000000,-1.00000000,-0.93725586,-0.93090820,-0.90722656,-0.82885742,0.00646655,0.06213697,0.06213697,0.00060717,0.00695483,0.03063647,0.10900561
-1.712000,-0.93689247,-0.93701172,-1.00000000,-1.00000000,-0.93603516,-0.92993164,-0.90551758,-0.82495117,0.00011925,0.06310753,0.06310753,0.00085731,0.00696083,0.03137489,0.11194129
-1.704000,-0.93590724,-0.93188477,-1.00000000,-1.00000000,-0.93481445,-0.92895508,-0.90405273,-0.82128906,0.00402248,0.06409276,0.06409276,0.00109279,0.00695217,0.03185451,0.11461818
-1.696000,-0.93490716,-0.93750000,-1.00000000,-1.00000000,-0.93359375,-0.92797852,-0.90234375,-0.81738281,0.00259284,0.06509284,0.06509284,0.00131341,0.00692864,0.03256341,0.11752434
-1.688000,-0.93389200,-0.93554688,-1.00000000,-1.00000000,-0.93261719,-0.92724609,-0.90063477,-0.81347656,0.00165488,0.06610800,0.06610800,0.00127481,0.00664590,0.03325723,0.12041543
-1.680000,-0.93286155,-0.93920898,-1.00000000,-1.00000000,-0.93139648,-0.92626953,-0.89916992,-0.80957031,0.00634743,0.06713845,0.06713845,0.00146507,0.00659202,0.03369163,0.12329124
-1.672000,-0.93181562,-0.93701172,-1.00000000,-1.00000000,-0.93017578,-0.92529297,-0.89746094,-0.80590820,0.00519610,0.06818438,0.06818438,0.00163983,0.00652265,0.03435468,0.12590741
-1.664000,-0.93075397,-0.93530273,-1.00000000,-1.00000000,-0.92895508,-0.92431641,-0.89599609,-0.80200195,0.00454877,0.06924603,0.06924603,0.00179889,0.00643756,0.03475787,0.12875201
-1.656000,-0.92967639,-0.93750000,-1.00000000,-1.00000000,-0.92797852,-0.92333984,-0.89428711,-0.79809570,0.00782361,0.07032361,0.07032361,0.00169787,0.00633655,0.03538928,0.13158069
-1.648000,-0.92858266,-0.92944336,-1.00000000,-1.00000000,-0.92675781,-0.92236328,-0.89257812,-0.79418945,0.00086070,0.07141734,0.07141734,0.00182485,0.00621938,0.03600454,0.13439321
-1.640000,-0.92747257,-0.92797852,-1.00000000,-1.00000000,-0.92553711,-0.92138672,-0.89086914,-0.79028320,0.00050595,0.07252743,0.07252743,0.00193546,0.00608585,0.03660343,0.13718936
-1.632000,-0.92634587,-0.92846680,-1.00000000,-1.00000000,-0.92431641,-0.92065430,-0.88940430,-0.78662109,0.00212092,0.07365413,0.07365413,0.00202947,0.00569158,0.03694158,0.13972478
-1.624000,-0.92520236,-0.92773438,-1.00000000,-1.00000000,-0.92333984,-0.91967773,-0.88769531,-0.78271484,0.00253202,0.07479764,0.07479764,0.00186251,0.00552462,0.03750705,0.14248751
-1.616000,-0.92404179,-0.92871094,-1.00000000,-1.00000000,-0.92211914,-0.91870117,-0.88623047,-0.77880859,0.00466915,0.07595821,0.07595821,0.00192265,0.00534062,0.03781132,0.14523319
-1.608000,-0.92286393,-0.92797852,-1.00000000,-1.00000000,-0.92089844,-0.91772461,-0.88452148,-0.77490234,0.00511458,0.07713607,0.07713607,0.00196549,0.00513932,0.03834245,0.14796159
-1.600000,-0.92166855,-0.93139648,-1.00000000,-1.00000000,-0.91967773,-0.91674805,-0.88281250,-0.77124023,0.00972793,0.07833145,0.07833145,0.00199082,0.00492051,0.03885605,0.15042832
-1.592000,-0.92045542,-0.92749023,-1.00000000,-1.00000000,-0.91870117,-0.91577148,-0.88134766,-0.76733398,0.00703482,0.07954458,0.07954458,0.00175425,0.00468393,0.03910776,0.15312143
-1.584000,-0.91922428,-0.93041992,-1.00000000,-1.00000000,-0.91748047,-0.91479492,-0.87963867,-0.76342773,0.01119564,0.08077572,0.08077572,0.00174382,0.00442936,0.03958561,0.15579655
-1.576000,-0.91797491,-0.91577148,-1.00000000,-1.00000000,-0.91625977,-0.91406250,-0.87792969,-0.75952148,0.00220343,0.08202509,0.08202509,0.00171514,0.00391241,0.04004522,0.15845343
-1.568000,-0.91670705,-0.91186523,-1.00000000,-1.00000000,-0.91503906,-0.91308594,-0.87646484,-0.75561523,0.00484182,0.08329295,0.08329295,0.00166799,0.00362111,0.04024221,0.16109182
-1.560000,-0.91542046,-0.91455078,-1.00000000,-1.00000000,-0.91406250,-0.91210938,-0.87475586,-0.75195312,0.00086968,0.08457954,0.08457954,0.00135796,0.00331108,0.04066460,0.16346733
-1.552000,-0.91411488,-0.91381836,-1.00000000,-1.00000000,-0.91284180,-0.91113281,-0.87329102,-0.74804688,0.00029652,0.08588512,0.08588512,0.00127308,0.00298207,0.04082386,0.16606800
-1.544000,-0.91279007,-0.91479492,-1.00000000,-1.00000000,-0.91162109,-0.91015625,-0.87158203,-0.74414062,0.00200485,0.08720993,0.08720993,0.00116897,0.00263382,0.04120804,0.16864944
-1.536000,-0.91144577,-0.91186523,-1.00000000,-1.00000000,-0.91040039,-0.90917969,-0.86987305,-0.74023438,0.00041947,0.08855423,0.08855423,0.00104538,0.00226608,0.04157272,0.17121139
-1.528000,-0.91008172,-0.91210938,-1.00000000,-1.00000000,-0.90942383,-0.90844727,-0.86840820,-0.73632812,0.00202766,0.08991828,0.08991828,0.00065789,0.00163445,0.04167351,0.17375359
-1.520000,-0.90869766,-0.91113281,-1.00000000,-1.00000000,-0.90820312,-0.90747070,-0.86669922,-0.73266602,0.00243515,0.09130234,0.09130234,0.00049453,0.00122696,0.04199844,0.17603164
-1.512000,-0.90729333,-0.91186523,-1.00000000,-1.00000000,-0.90698242,-0.90649414,-0.86499023,-0.72875977,0.00457190,0.09270667,0.09270667,0.00031091,0.00079919,0.04230310,0.17853357
-1.504000,-0.90586847,-0.90917969,-1.00000000,-1.00000000,-0.90576172,-0.90551758,-0.86352539,-0.72485352,0.00331122,0.09413153,0.09413153,0.00010675,0.00035089,0.04234308,0.18101495
-1.496000,-0.90442280,-0.90283203,-1.00000000,-1.00000000,-0.90429688,-0.90380859,-0.86181641,-0.72094727,0.00159077,0.09557720,0.09557720,0.00012593,0.00061421,0.04260640,0.18347554
-1.488000,-0.90295607,-0.90283203,-1.00000000,-1.00000000,-0.90258789,-0.90161133,-0.86035156,-0.71704102,0.00012404,0.09704393,0.09704393,0.00036818,0.00134474,0.04260451,0.18591505
-1.480000,-0.90146799,-0.90234375,-1.00000000,-1.00000000,-0.90063477,-0.89916992,-0.85864258,-0.71313477,0.00087576,0.09853201,0.09853201,0.00083322,0.00229807,0.04282541,0.18833322
-1.472000,-0.89995829,-0.90258789,-1.00000000,-1.00000000,-0.89892578,-0.89697266,-0.85693359,-0.70947266,0.00262960,0.10004171,0.10004171,0.00103251,0.00298563,0.04302469,0.19048563
-1.464000,-0.89842669,-0.89965820,-1.00000000,-1.00000000,-0.89721680,-0.89477539,-0.85546875,-0.70556641,0.00123151,0.10157331,0.10157331,0.00120990,0.00365130,0.04295794,0.19286029
-1.456000,-0.89687292,-0.89941406,-1.00000000,-1.00000000,-0.89526367,-0.89233398,-0.85375977,-0.70166016,0.00254114,0.10312708,0.10312708,0.00160925,0.00453894,0.04311316,0.19521277
-1.448000,-0.89529670,-0.89746094,-1.00000000,-1.00000000,-0.89355469,-0.89013672,-0.85205078,-0.69775391,0.00216424,0.10470330,0.10470330,0.00174201,0.00515998,0.04324591,0.19754279
-1.440000,-0.89369773,-0.89746094,-1.00000000,-1.00000000,-0.89160156,-0.88769531,-0.85058594,-0.69384766,0.00376321,0.10630227,0.10630227,0.00209616,0.00600241,0.04311179,0.19985007
-1.432000,-0.89207573,-0.89550781,-1.00000000,-1.00000000,-0.88989258,-0.88549805,-0.84887695,-0.69018555,0.00343208,0.10792427,0.10792427,0.00218315,0.00657768,0.04319878,0.20189018
-1.424000,-0.89043042,-0.89501953,-0.78393555,-0.78393555,-0.88793945,-0.88330078,-0.84741211,-0.68627930,0.00458912,0.10649487,0.10649487,0.00249096,0.00712963,0.04301831,0.20415112
-1.416000,-0.88876149,-0.88598633,-0.78393555,-0.78393555,-0.88623047,-0.88085938,-0.84570312,-0.68237305,0.00277517,0.10482595,0.10482595,0.00253103,0.00790212,0.04305837,0.20638845
-1.408000,-0.88706867,-0.88549805,-0.78393555,-0.78393555,-0.88427734,-0.87866211,-0.84399414,-0.67846680,0.00157062,0.10313312,0.10313312,0.00279133,0.00840656,0.04307453,0.20860187
-1.400000,-0.88535165,-0.88281250,-0.78393555,-0.78393555,-0.88256836,-0.87622070,-0.84252930,-0.67456055,0.00253915,0.10141610,0.10141610,0.00278329,0.00913095,0.04282235,0.21079110
-1.392000,-0.88361013,-0.88183594,-0.78393555,-0.78393555,-0.88061523,-0.87402344,-0.84082031,-0.67089844,0.00177419,0.09967458,0.09967458,0.00299490,0.00958669,0.04278982,0.21271169
-1.384000,-0.88184382,-0.88061523,-0.78393555,-0.78393555,-0.87890625,-0.87182617,-0.83911133,-0.66699219,0.00122858,0.09790827,0.09790827,0.00293757,0.01001765,0.04273249,0.21485163
-1.376000,-0.88005241,-0.87915039,-0.78393555,-0.78393555,-0.87695312,-0.86938477,-0.83764648,-0.66308594,0.00090202,0.09611686,0.09611686,0.00309928,0.01066764,0.04240592,0.21696647
-1.368000,-0.87823559,-0.87744141,-0.78393555,-0.78393555,-0.87524414,-0.86718750,-0.83593750,-0.65917969,0.00079419,0.09430004,0.09430004,0.00299145,0.01104809,0.04229809,0.21905590
-1.360000,-0.87639307,-0.87695312,-0.78393555,-0.78393555,-0.87353516,-0.86474609,-0.83447266,-0.65551758,0.00056006,0.09245752,0.09245752,0.00285791,0.01164697,0.04192041,0.22087549
-1.352000,-0.87452453,-0.87377930,-0.78393555,-0.78393555,-0.87158203,-0.86254883,-0.83276367,-0.65161133,0.00074523,0.09058898,0.09058898,0.00294249,0.01197570,0.04176085,0.22291320
-1.344000,-0.87262965,-0.87207031,-0.78393555,-0.78393555,-0.86987305,-0.86035156,-0.83105469,-0.64770508,0.00055934,0.08869411,0.08869411,0.00275661,0.01227809,0.04157497,0.22492458
-1.336000,-0.87070814,-0.87109375,-0.78393555,-0.78393555,-0.86791992,-0.85791016,-0.82934570,-0.64379883,0.00038561,0.08677259,0.08677259,0.00278822,0.01279798,0.04136244,0.22690931
-1.328000,-0.86875967,-0.86914062,-0.78393555,-0.78393555,-0.86621094,-0.85571289,-0.82788086,-0.63989258,0.00038095,0.08482412,0.08482412,0.00254873,0.01304678,0.04087881,0.22886709
-1.320000,-0.86678393,-0.86791992,-0.78393555,-0.78393555,-0.86425781,-0.85327148,-0.82617188,-0.63623047,0.00113599,0.08284838,0.08284838,0.00252612,0.01351244,0.04061205,0.23055346
-1.312000,-0.86478059,-0.86352539,-0.78393555,-0.78393555,-0.86254883,-0.85107422,-0.82470703,-0.63232422,0.00125520,0.08084505,0.08084505,0.00223177,0.01370638,0.04007356,0.23245638
-1.304000,-0.86274935,-0.86206055,-0.78393555,-0.78393555,-0.86059570,-0.84863281,-0.82299805,-0.62841797,0.00068880,0.07881380,0.07881380,0.00215365,0.01411654,0.03975130,0.23433138
-1.296000,-0.86068987,-0.86083984,-0.78393555,-0.78393555,-0.85888672,-0.84643555,-0.82128906,-0.62451172,0.00014997,0.07675432,0.07675432,0.00180315,0.01425432,0.03940081,0.23617815
-1.288000,-0.85860183,-0.85888672,-0.78393555,-0.78393555,-0.85693359,-0.84423828,-0.81982422,-0.62084961,0.00028488,0.07466629,0.07466629,0.00166824,0.01436355,0.03877762,0.23775222
-1.280000,-0.85648492,-0.85717773,-0.78393555,-0.78393555,-0.85522461,-0.84179688,-0.81811523,-0.61694336,0.00069282,0.07254937,0.07254937,0.00126031,0.01468804,0.03836968,0.23954156
-1.272000,-0.85433879,-0.85327148,-0.78393555,-0.78393555,-0.85327148,-0.83959961,-0.81640625,-0.61303711,0.00106730,0.07040324,0.07040324,0.00106730,0.01473918,0.03793254,0.24130168
-1.264000,-0.85216312,-0.85205078,-0.78393555,-0.78393555,-0.85156250,-0.83715820,-0.81494141,-0.60913086,0.00011234,0.06822758,0.06822758,0.00060062,0.01500492,0.03722172,0.24303226
-1.256000,-0.84995759,-0.85009766,-0.78393555,-0.78393555,-0.84985352,-0.83496094,-0.81323242,-0.60546875,0.00014007,0.06602204,0.06602204,0.00010407,0.01499665,0.03672517,0.24448884
-1.248000,-0.84772186,-0.84741211,-0.78393555,-0.78393555,-0.84741211,-0.83276367,-0.81176758,-0.60156250,0.00030975,0.06378631,0.06378631,0.00030975,0.01495819,0.03595428,0.24615936
-1.240000,-0.84545560,-0.84423828,-0.78393555,-0.78393555,-0.84472656,-0.83032227,-0.81005859,-0.59765625,0.00121731,0.06152005,0.06152005,0.00072903,0.01513333,0.03539700,0.24779935
-1.232000,-0.84315847,-0.84252930,-0.78393555,-0.78393555,-0.84179688,-0.82812500,-0.80834961,-0.59375000,0.00062917,0.05922292,0.05922292,0.00136159,0.01503347,0.03480886,0.24940847
-1.224000,-0.84083014,-0.84033203,-0.78393555,-0.78393555,-0.83911133,-0.82592773,-0.80688477,-0.58984375,0.00049811,0.05689460,0.05689460,0.00171882,0.01490241,0.03394538,0.25098639
-1.216000,-0.83847028,-0.83837891,-0.78393555,-0.78393555,-0.83642578,-0.82348633,-0.80517578,-0.58618164,0.00009138,0.05453474,0.05453474,0.00204450,0.01498395,0.03329450,0.25228864
-1.208000,-0.83607855,-0.83422852,-0.78393555,-0.78393555,-0.83349609,-0.82128906,-0.80346680,-0.58227539,0.00185003,0.05214300,0.05214300,0.00258246,0.01478949,0.03261175,0.25380316
-1.200000,-0.83365461,-0.83227539,-0.78393555,-0.78393555,-0.83081055,-0.81884766,-0.80200195,-0.57836914,0.00137922,0.04971906,0.04971906,0.00284406,0.01480695,0.03165265,0.25528547
-1.192000,-0.83119812,-0.83007812,-0.78393555,-0.78393555,-0.82788086,-0.81665039,-0.80029297,-0.57446289,0.00111999,0.04726257,0.04726257,0.00331726,0.01454773,0.03090515,0.25673523
-1.184000,-0.82870874,-0.82763672,-0.78393555,-0.78393555,-0.82519531,-0.81420898,-0.79882812,-0.57055664,0.00107202,0.04477319,0.04477319,0.00351343,0.01449975,0.02988061,0.25815210
-1.176000,-0.82618613,-0.82519531,-0.78393555,-0.78393555,-0.82250977,-0.81201172,-0.79711914,-0.56665039,0.00099082,0.04225059,0.04225059,0.00367637,0.01417442,0.02906699,0.25953574
-1.168000,-0.82362996,-0.82324219,-0.78393555,-0.78393555,-0.81982422,-0.80981445,-0.79541016,-0.56298828,0.00038777,0.03969441,0.03969441,0.00380574,0.01381551,0.02821981,0.26064168
-1.160000,-0.82103988,-0.82006836,-0.78393555,-0.78393555,-0.81689453,-0.80737305,-0.79394531,-0.55908203,0.00097152,0.03710433,0.03710433,0.00414535,0.01366683,0.02709457,0.26195785
-1.152000,-0.81841555,-0.81762695,-0.78393555,-0.78393555,-0.81420898,-0.80517578,-0.79223633,-0.55517578,0.00078860,0.03448000,0.03448000,0.00420657,0.01323977,0.02617922,0.26323977
-1.144000,-0.81575663,-0.81494141,-0.78393555,-0.78393555,-0.81152344,-0.80273438,-0.79052734,-0.55126953,0.00081523,0.03182108,0.03182108,0.00423319,0.01302226,0.02522929,0.26448710
-1.136000,-0.81306278,-0.81250000,-0.78393555,-0.78393555,-0.80859375,-0.80053711,-0.78906250,-0.54736328,0.00056278,0.02912723,0.02912723,0.00446903,0.01252567,0.02400028,0.26569950
-1.128000,-0.81033366,-0.80932617,-0.78393555,-0.78393555,-0.80590820,-0.79809570,-0.78735352,-0.54370117,0.00100748,0.02639811,0.02639811,0.00442545,0.01223795,0.02298014,0.26663248
-1.120000,-0.80756892,-0.80737305,-0.78393555,-0.78393555,-0.80322266,-0.79589844,-0.78588867,-0.53979492,0.00019587,0.02363337,0.02363337,0.00434626,0.01167048,0.02168024,0.26777399
-1.112000,-0.80476822,-0.80419922,-0.78393555,-0.78393555,-0.80029297,-0.79370117,-0.78417969,-0.53588867,0.00056900,0.02083268,0.02083268,0.00447525,0.01106705,0.02058854,0.26887955
-1.104000,-0.80193123,-0.80151367,-0.78393555,-0.78393555,-0.79760742,-0.79125977,-0.78247070,-0.53198242,0.00041756,0.01799569,0.01799569,0.00432381,0.01067147,0.01946053,0.26994881
-1.096000,-0.79905761,-0.79882812,-0.78393555,-0.78393555,-0.79467773,-0.78906250,-0.78100586,-0.52807617,0.00022948,0.01512206,0.01512206,0.00437987,0.00999511,0.01805175,0.27098144
-1.088000,-0.79614701,-0.79589844,-0.78393555,-0.78393555,-0.79199219,-0.78662109,-0.77929688,-0.52416992,0.00024857,0.01221146,0.01221146,0.00415482,0.00952592,0.01685013,0.27197709
-1.080000,-0.79319910,-0.79150391,-0.78393555,-0.78393555,-0.78930664,-0.78442383,-0.77758789,-0.52050781,0.00169519,0.00926355,0.00926355,0.00389246,0.00877527,0.01561121,0.27269128
-1.072000,-0.79021353,-0.78955078,-0.78393555,-0.78393555,-0.78637695,-0.78222656,-0.77612305,-0.51660156,0.00066275,0.00627799,0.00627799,0.00383658,0.00798697,0.01409049,0.27361197
-1.064000,-0.78718998,-0.78637695,-0.78393555,-0.78393555,-0.78369141,-0.77978516,-0.77441406,-0.51269531,0.00081303,0.00325444,0.00325444,0.00349858,0.00740483,0.01277592,0.27449467
-1.056000,-0.78412811,-0.78320312,-0.78393555,-0.78393555,-0.78076172,-0.77758789,-0.77270508,-0.50878906,0.00092499,0.00019256,0.00019256,0.00336639,0.00654022,0.01142303,0.27533905
-1.048000,-0.78102758,-0.78051758,-0.78100586,-0.78100586,-0.77807617,-0.77539062,-0.77124023,-0.50512695,0.00051001,0.00002172,0.00002172,0.00295141,0.00563696,0.00978735,0.27590063
-1.040000,-0.77788807,-0.77709961,-0.77783203,-0.77783203,-0.77539062,-0.77294922,-0.76953125,-0.50122070,0.00078846,0.00005604,0.00005604,0.00249744,0.00493885,0.00835682,0.27666736
-1.032000,-0.77470923,-0.77392578,-0.77465820,-0.77465820,-0.77246094,-0.77075195,-0.76806641,-0.49731445,0.00078345,0.00005103,0.00005103,0.00224829,0.00395728,0.00664282,0.27739478
-1.024000,-0.77149075,-0.77075195,-0.77148438,-0.77148438,-0.76977539,-0.76831055,-0.76635742,-0.49340820,0.00073879,0.00000637,0.00000637,0.00171536,0.00318020,0.00513333,0.27808254
-1.016000,-0.76823229,-0.76757812,-0.76831055,-0.76831055,-0.76708984,-0.76611328,-0.76464844,-0.48974609,0.00065416,0.00007826,0.00007826,0.00114245,0.00211901,0.00358385,0.27848620
-1.008000,-0.76493353,-0.76440430,-0.76489258,-0.76489258,-0.76416016,-0.76367188,-0.76318359,-0.48583984,0.00052924,0.00004096,0.00004096,0.00077338,0.00126166,0.00174994,0.27909369
-1.000000,-0.76159416,-0.76123047,-0.76171875,-0.76171875,-0.76171875,-0.76147461,-0.76147461,-0.48193359,0.00036369,0.00012459,0.00012459,0.00012459,0.00011955,0.00011955,0.27966056
-0.992000,-0.75821384,-0.75805664,-0.75805664,-0.75805664,-0.75756836,-0.75659180,-0.75537109,-0.47802734,0.00015720,0.00015720,0.00015720,0.00064548,0.00162204,0.00284274,0.28018649
-0.984000,-0.75479226,-0.75463867,-0.75463867,-0.75463867,-0.75366211,-0.75170898,-0.74926758,-0.47412109,0.00015359,0.00015359,0.00015359,0.00113015,0.00308328,0.00552468,0.28067117
-0.976000,-0.75132912,-0.75146484,-0.75146484,-0.75146484,-0.74951172,-0.74707031,-0.74316406,-0.47045898,0.00013573,0.00013573,0.00013573,0.00181740,0.00425880,0.00816505,0.28087013
-0.968000,-0.74782409,-0.74780273,-0.74780273,-0.74780273,-0.74560547,-0.74243164,-0.73706055,-0.46655273,0.00002135,0.00002135,0.00002135,0.00221862,0.00539245,0.01076354,0.28127135
-0.960000,-0.74427687,-0.74438477,-0.74414062,-0.74414062,-0.74145508,-0.73754883,-0.73095703,-0.46264648,0.00010790,0.00013624,0.00013624,0.00282179,0.00672804,0.01331984,0.28163038
-0.952000,-0.74068715,-0.74072266,-0.74072266,-0.74072266,-0.73730469,-0.73266602,-0.72485352,-0.45874023,0.00003550,0.00003550,0.00003550,0.00338247,0.00802114,0.01583364,0.28194692
-0.944000,-0.73705465,-0.73706055,-0.73706055,-0.73706055,-0.73339844,-0.72802734,-0.71899414,-0.45507812,0.00000590,0.00000590,0.00000590,0.00365621,0.00902730,0.01806051,0.28197652
-0.936000,-0.73337905,-0.73315430,-0.73339844,-0.73339844,-0.72924805,-0.72314453,-0.71264648,-0.45117188,0.00022475,0.00001939,0.00001939,0.00413100,0.01023452,0.02073256,0.28220717
-0.928000,-0.72966007,-0.72973633,-0.72973633,-0.72973633,-0.72534180,-0.71826172,-0.70654297,-0.44726562,0.00007626,0.00007626,0.00007626,0.00431827,0.01139835,0.02311710,0.28239444
-0.920000,-0.72589741,-0.72607422,-0.72583008,-0.72583008,-0.72119141,-0.71362305,-0.70043945,-0.44335938,0.00017680,0.00006734,0.00006734,0.00470601,0.01227437,0.02545796,0.28253804
-0.912000,-0.72209081,-0.72241211,-0.72216797,-0.72216797,-0.71728516,-0.70874023,-0.69458008,-0.43969727,0.00032130,0.00007716,0.00007716,0.00480565,0.01335057,0.02751073,0.28239354
-0.904000,-0.71823996,-0.71826172,-0.71826172,-0.71826172,-0.71313477,-0.70410156,-0.68847656,-0.43579102,0.00002175,0.00002175,0.00002175,0.00510520,0.01413840,0.02976340,0.28244895
-0.896000,-0.71434461,-0.71435547,-0.71435547,-0.71435547,-0.70922852,-0.69921875,-0.68237305,-0.43188477,0.00001085,0.00001085,0.00001085,0.00511610,0.01512586,0.03197157,0.28245985
-0.888000,-0.71040449,-0.71069336,-0.71044922,-0.71044922,-0.70507812,-0.69433594,-0.67602539,-0.42797852,0.00028887,0.00004473,0.00004473,0.00532636,0.01606855,0.03437910,0.28242597
-0.880000,-0.70641932,-0.70654297,-0.70629883,-0.70629883,-0.70092773,-0.68945312,-0.66992188,-0.42407227,0.00012365,0.00012049,0.00012049,0.00549159,0.01696620,0.03649745,0.28234705
-0.872000,-0.70238885,-0.70263672,-0.70239258,-0.70239258,-0.69702148,-0.68481445,-0.66406250,-0.42016602,0.00024786,0.00000372,0.00000372,0.00536737,0.01757440,0.03832635,0.28222284
-0.864000,-0.69831284,-0.69848633,-0.69824219,-0.69824219,-0.69287109,-0.67993164,-0.65795898,-0.41650391,0.00017349,0.00007065,0.00007065,0.00544175,0.01838120,0.04035385,0.28180893
-0.856000,-0.69419103,-0.69409180,-0.69409180,-0.69409180,-0.68896484,-0.67529297,-0.65185547,-0.41259766,0.00009923,0.00009923,0.00009923,0.00522618,0.01889806,0.04233556,0.28159337
-0.848000,-0.69002318,-0.69018555,-0.68994141,-0.68994141,-0.68481445,-0.67041016,-0.64575195,-0.40869141,0.00016237,0.00008177,0.00008177,0.00520873,0.01961302,0.04427123,0.28133177
-0.840000,-0.68580906,-0.68603516,-0.68579102,-0.68579102,-0.68090820,-0.66577148,-0.63964844,-0.40478516,0.00022609,0.00001805,0.00001805,0.00490086,0.02003758,0.04616062,0.28102391
-0.832000,-0.68154845,-0.68164062,-0.68164062,-0.68164062,-0.67675781,-0.66088867,-0.63354492,-0.40087891,0.00009218,0.00009218,0.00009218,0.00479064,0.02065978,0.04800353,0.28066954
-0.824000,-0.67724112,-0.67749023,-0.67724609,-0.67724609,-0.67260742,-0.65600586,-0.62744141,-0.39721680,0.00024911,0.00000497,0.00000497,0.00463370,0.02123526,0.04979972,0.28002433
-0.816000,-0.67288687,-0.67333984,-0.67285156,-0.67285156,-0.66870117,-0.65112305,-0.62133789,-0.39331055,0.00045297,0.00003531,0.00003531,0.00418570,0.02176382,0.05154898,0.27957632
-0.808000,-0.66848548,-0.66894531,-0.66845703,-0.66845703,-0.66455078,-0.64648438,-0.61523438,-0.38940430,0.00045983,0.00002845,0.00002845,0.00393470,0.02200111,0.05325111,0.27908119
-0.800000,-0.66403677,-0.66455078,-0.66406250,-0.66406250,-0.66064453,-0.64184570,-0.60913086,-0.38549805,0.00051401,0.00002573,0.00002573,0.00339224,0.02219107,0.05490591,0.27853872
-0.792000,-0.65954054,-0.66015625,-0.65966797,-0.65966797,-0.65649414,-0.63696289,-0.60302734,-0.38159180,0.00061571,0.00012743,0.00012743,0.00304640,0.02257765,0.05651320,0.27794874
-0.784000,-0.65499661,-0.65551758,-0.65502930,-0.65502930,-0.65234375,-0.63208008,-0.59692383,-0.37768555,0.00052097,0.00003269,0.00003269,0.00265286,0.02291653,0.05807278,0.27731106
-0.776000,-0.65040481,-0.65063477,-0.65039062,-0.65039062,-0.64843750,-0.62719727,-0.59082031,-0.37402344,0.00022995,0.00001419,0.00001419,0.00196731,0.02320755,0.05958450,0.27638138
-0.768000,-0.64576498,-0.64648438,-0.64575195,-0.64575195,-0.64428711,-0.62255859,-0.58496094,-0.37011719,0.00071939,0.00001303,0.00001303,0.00147787,0.02320639,0.06080404,0.27564779
-0.760000,-0.64107696,-0.64160156,-0.64111328,-0.64111328,-0.64038086,-0.61767578,-0.57861328,-0.36621094,0.00052460,0.00003632,0.00003632,0.00069610,0.02340118,0.06246368,0.27486602
-0.752000,-0.63634061,-0.63696289,-0.63623047,-0.63623047,-0.63623047,-0.61303711,-0.57250977,-0.36230469,0.00062228,0.00011014,0.00011014,0.00011014,0.02330350,0.06383084,0.27403592
-0.744000,-0.63155579,-0.63208008,-0.63159180,-0.63159180,-0.63085938,-0.60815430,-0.56640625,-0.35839844,0.00052429,0.00003601,0.00003601,0.00069641,0.02340149,0.06514954,0.27315735
-0.736000,-0.62672237,-0.62719727,-0.62670898,-0.62670898,-0.62548828,-0.60351562,-0.56054688,-0.35473633,0.00047489,0.00001339,0.00001339,0.00123409,0.02320675,0.06617550,0.27198604
-0.728000,-0.62184025,-0.62255859,-0.62182617,-0.62182617,-0.61987305,-0.59863281,-0.55444336,-0.35083008,0.00071835,0.00001407,0.00001407,0.00196720,0.02320743,0.06739689,0.27101017
-0.720000,-0.61690930,-0.61743164,-0.61694336,-0.61694336,-0.61425781,-0.59375000,-0.54833984,-0.34692383,0.00052234,0.00003406,0.00003406,0.00265149,0.02315930,0.06856946,0.26998547
-0.712000,-0.61192945,-0.61254883,-0.61181641,-0.61181641,-0.60864258,-0.58886719,-0.54199219,-0.34301758,0.00061938,0.00011304,0.00011304,0.00328687,0.02306226,0.06993726,0.26891187
-0.704000,-0.60690060,-0.60766602,-0.60693359,-0.60693359,-0.60327148,-0.58422852,-0.53613281,-0.33935547,0.00076542,0.00003299,0.00003299,0.00362911,0.02267208,0.07076779,0.26754513
-0.696000,-0.60182268,-0.60229492,-0.60180664,-0.60180664,-0.59765625,-0.57934570,-0.53002930,-0.33544922,0.00047224,0.00001604,0.00001604,0.00416643,0.02247698,0.07179338,0.26637346
-0.688000,-0.59669563,-0.59716797,-0.59667969,-0.59667969,-0.59204102,-0.57470703,-0.52392578,-0.33154297,0.00047234,0.00001594,0.00001594,0.00465461,0.02198860,0.07276985,0.26515266
-0.680000,-0.59151940,-0.59204102,-0.59155273,-0.59155273,-0.58666992,-0.56982422,-0.51782227,-0.32763672,0.00052162,0.00003334,0.00003334,0.00484947,0.02169518,0.07369713,0.26388268
-0.672000,-0.58629394,-0.58715820,-0.58642578,-0.58642578,-0.58105469,-0.56518555,-0.51171875,-0.32397461,0.00086426,0.00013184,0.00013184,0.00523925,0.02110839,0.07457519,0.26231933
-0.664000,-0.58101924,-0.58178711,-0.58105469,-0.58105469,-0.57568359,-0.56030273,-0.50561523,-0.32006836,0.00076787,0.00003545,0.00003545,0.00533564,0.02071650,0.07540400,0.26095088
-0.656000,-0.57569527,-0.57641602,-0.57568359,-0.57568359,-0.57006836,-0.55541992,-0.49951172,-0.31616211,0.00072074,0.00001168,0.00001168,0.00562691,0.02027535,0.07618355,0.25953316
-0.648000,-0.57032204,-0.57080078,-0.57031250,-0.57031250,-0.56445312,-0.55053711,-0.49340820,-0.31225586,0.00047874,0.00000954,0.00000954,0.00586891,0.01978493,0.07691384,0.25806618
-0.640000,-0.56489955,-0.56542969,-0.56469727,-0.56469727,-0.55883789,-0.54589844,-0.48730469,-0.30834961,0.00053013,0.00020229,0.00020229,0.00606166,0.01900112,0.07759487,0.25654994
-0.632000,-0.55942783,-0.56005859,-0.55957031,-0.55957031,-0.55346680,-0.54101562,-0.48120117,-0.30468750,0.00063076,0.00014248,0.00014248,0.00596104,0.01841221,0.07822666,0.25474033
-0.624000,-0.55390692,-0.55444336,-0.55395508,-0.55395508,-0.54785156,-0.53637695,-0.47509766,-0.30078125,0.00053644,0.00004816,0.00004816,0.00605536,0.01752997,0.07880926,0.25312567
-0.616000,-0.54833686,-0.54882812,-0.54833984,-0.54833984,-0.54223633,-0.53149414,-0.46899414,-0.29687500,0.00049127,0.00000299,0.00000299,0.00610053,0.01684272,0.07934272,0.25146186
-0.608000,-0.54271772,-0.54345703,-0.54272461,-0.54272461,-0.53662109,-0.52661133,-0.46289062,-0.29296875,0.00073932,0.00000689,0.00000689,0.00609662,0.01610639,0.07982709,0.24974897
-0.600000,-0.53704957,-0.53759766,-0.53710938,-0.53710938,-0.53125000,-0.52197266,-0.45703125,-0.28930664,0.00054809,0.00005981,0.00005981,0.00579957,0.01507691,0.08001832,0.24774293
-0.592000,-0.53133250,-0.53198242,-0.53125000,-0.53125000,-0.52563477,-0.51708984,-0.45092773,-0.28540039,0.00064992,0.00008250,0.00008250,0.00569774,0.01424266,0.08040477,0.24593211
-0.584000,-0.52556663,-0.52612305,-0.52563477,-0.52563477,-0.52026367,-0.51245117,-0.44458008,-0.28149414,0.00055641,0.00006813,0.00006813,0.00530296,0.01311546,0.08098655,0.24407249
-0.576000,-0.51975207,-0.52050781,-0.51977539,-0.51977539,-0.51464844,-0.50756836,-0.43847656,-0.27758789,0.00075574,0.00002332,0.00002332,0.00510363,0.01218371,0.08127551,0.24216418
-0.568000,-0.51388895,-0.51464844,-0.51391602,-0.51391602,-0.50927734,-0.50292969,-0.43261719,-0.27368164,0.00075948,0.00002706,0.00002706,0.00461161,0.01095927,0.08127177,0.24020731
-0.560000,-0.50797743,-0.50854492,-0.50805664,-0.50805664,-0.50366211,-0.49804688,-0.42651367,-0.27001953,0.00056749,0.00007921,0.00007921,0.00431532,0.00993056,0.08146376,0.23795790
-0.552000,-0.50201767,-0.50244141,-0.50341797,-0.50341797,-0.49804688,-0.49316406,-0.42041016,-0.26611328,0.00042374,0.00140030,0.00140030,0.00397079,0.00885361,0.08160751,0.23590439
-0.544000,-0.49600984,-0.49658203,-0.49609375,-0.49609375,-0.49243164,-0.48828125,-0.41430664,-0.26220703,0.00057219,0.00008391,0.00008391,0.00357820,0.00772859,0.08170320,0.23380281
-0.536000,-0.48995415,-0.49047852,-0.48999023,-0.48999023,-0.48681641,-0.48364258,-0.40795898,-0.25830078,0.00052437,0.00003609,0.00003609,0.00313774,0.00631157,0.08199516,0.23165337
-0.528000,-0.48385080,-0.48437500,-0.48388672,-0.48388672,-0.48144531,-0.47875977,-0.40209961,-0.25439453,0.00052420,0.00003592,0.00003592,0.00240548,0.00509103,0.08175119,0.22945627
-0.520000,-0.47770001,-0.47827148,-0.47778320,-0.47778320,-0.47583008,-0.47412109,-0.39599609,-0.25073242,0.00057147,0.00008319,0.00008319,0.00186993,0.00357892,0.08170392,0.22696759
-0.512000,-0.47150204,-0.47192383,-0.47143555,-0.47143555,-0.47021484,-0.46923828,-0.38989258,-0.24682617,0.00042179,0.00006649,0.00006649,0.00128719,0.00226376,0.08160946,0.22467586
-0.504000,-0.46525713,-0.46557617,-0.46533203,-0.46533203,-0.46484375,-0.46435547,-0.38378906,-0.24291992,0.00031904,0.00007490,0.00007490,0.00041338,0.00090166,0.08146806,0.22233721
-0.496000,-0.45896556,-0.45947266,-0.45898438,-0.45898438,-0.45898438,-0.45849609,-0.37768555,-0.23901367,0.00050710,0.00001882,0.00001882,0.00001882,0.00046946,0.08128001,0.21995189
-0.488000,-0.45262762,-0.45312500,-0.45263672,-0.45263672,-0.45190430,-0.45117188,-0.37158203,-0.23510742,0.00049738,0.00000910,0.00000910,0.00072332,0.00145574,0.08104559,0.21752019
-0.480000,-0.44624361,-0.44653320,-0.44628906,-0.44628906,-0.44482422,-0.44360352,-0.36547852,-0.23120117,0.00028959,0.00004545,0.00004545,0.00141939,0.00264009,0.08076509,0.21504244
-0.472000,-0.43981386,-0.44018555,-0.43969727,-0.43969727,-0.43798828,-0.43627930,-0.35937500,-0.22753906,0.00037169,0.00011659,0.00011659,0.00182558,0.00353456,0.08043886,0.21227480
-0.464000,-0.43333871,-0.43383789,-0.43334961,-0.43334961,-0.43115234,-0.42895508,-0.35351562,-0.22363281,0.00049919,0.00001090,0.00001090,0.00218636,0.00438363,0.07982308,0.20970589
-0.456000,-0.42681850,-0.42724609,-0.42675781,-0.42675781,-0.42407227,-0.42163086,-0.34716797,-0.21972656,0.00042759,0.00006069,0.00006069,0.00274623,0.00518764,0.07965053,0.20709194
-0.448000,-0.42025362,-0.42065430,-0.42016602,-0.42016602,-0.41699219,-0.41406250,-0.34106445,-0.21582031,0.00040068,0.00008760,0.00008760,0.00326143,0.00619112,0.07918916,0.20443330
-0.440000,-0.41364444,-0.41381836,-0.41357422,-0.41357422,-0.41015625,-0.40673828,-0.33496094,-0.21191406,0.00017392,0.00007022,0.00007022,0.00348819,0.00690616,0.07868350,0.20173038
-0.432000,-0.40699138,-0.40722656,-0.40698242,-0.40698242,-0.40307617,-0.39916992,-0.32885742,-0.20825195,0.00023518,0.00000896,0.00000896,0.00391521,0.00782146,0.07813396,0.19873943
-0.424000,-0.40029486,-0.40063477,-0.40039062,-0.40039062,-0.39624023,-0.39208984,-0.32299805,-0.20434570,0.00033991,0.00009577,0.00009577,0.00405462,0.00820501,0.07729681,0.19594915
-0.416000,-0.39355531,-0.39379883,-0.39355469,-0.39355469,-0.38940430,-0.38452148,-0.31689453,-0.20043945,0.00024352,0.00000062,0.00000062,0.00415101,0.00903382,0.07666078,0.19311585
-0.408000,-0.38677318,-0.38696289,-0.38671875,-0.38671875,-0.38232422,-0.37719727,-0.31054688,-0.19653320,0.00018971,0.00005443,0.00005443,0.00444897,0.00957592,0.07622631,0.19023998
-0.400000,-0.37994896,-0.38012695,-0.37988281,-0.37988281,-0.37524414,-0.36962891,-0.30444336,-0.19262695,0.00017799,0.00006615,0.00006615,0.00470482,0.01032006,0.07550560,0.18732201
-0.392000,-0.37308313,-0.37329102,-0.37329102,-0.37329102,-0.36840820,-0.36230469,-0.29858398,-0.18896484,0.00020789,0.00020789,0.00020789,0.00467493,0.01077844,0.07449914,0.18411829
-0.384000,-0.36617619,-0.36621094,-0.36621094,-0.36621094,-0.36157227,-0.35498047,-0.29248047,-0.18505859,0.00003475,0.00003475,0.00003475,0.00460392,0.01119572,0.07369572,0.18111760
-0.376000,-0.35922867,-0.35937500,-0.35913086,-0.35913086,-0.35449219,-0.34741211,-0.28637695,-0.18115234,0.00014633,0.00009781,0.00009781,0.00473648,0.01181656,0.07285171,0.17807632
-0.368000,-0.35224110,-0.35229492,-0.35205078,-0.35205078,-0.34741211,-0.34008789,-0.28027344,-0.17724609,0.00005383,0.00019031,0.00019031,0.00482899,0.01215321,0.07196766,0.17499500
-0.360000,-0.34521403,-0.34545898,-0.34521484,-0.34521484,-0.34082031,-0.33276367,-0.27416992,-0.17358398,0.00024495,0.00000081,0.00000081,0.00439372,0.01245036,0.07104411,0.17163005
-0.352000,-0.33814805,-0.33837891,-0.33813477,-0.33813477,-0.33374023,-0.32543945,-0.26806641,-0.16967773,0.00023085,0.00001329,0.00001329,0.00440782,0.01270860,0.07008165,0.16847032
-0.344000,-0.33104374,-0.33105469,-0.33105469,-0.33105469,-0.32666016,-0.31787109,-0.26196289,-0.16577148,0.00001095,0.00001095,0.00001095,0.00438358,0.01317264,0.06908085,0.16527225
-0.336000,-0.32390170,-0.32397461,-0.32373047,-0.32373047,-0.31982422,-0.31054688,-0.25585938,-0.16186523,0.00007291,0.00017123,0.00017123,0.00407748,0.01335482,0.06804232,0.16203646
-0.328000,-0.31672254,-0.31665039,-0.31665039,-0.31665039,-0.31274414,-0.30297852,-0.24975586,-0.15795898,0.00007215,0.00007215,0.00007215,0.00397840,0.01374403,0.06696669,0.15876356
-0.320000,-0.30950692,-0.30957031,-0.30957031,-0.30957031,-0.30590820,-0.29589844,-0.24365234,-0.15429688,0.00006339,0.00006339,0.00006339,0.00359872,0.01360848,0.06585458,0.15521005
-0.312000,-0.30225548,-0.30224609,-0.30224609,-0.30224609,-0.29882812,-0.28833008,-0.23754883,-0.15039062,0.00000938,0.00000938,0.00000938,0.00342735,0.01392540,0.06470665,0.15186485
-0.304000,-0.29496888,-0.29492188,-0.29492188,-0.29492188,-0.29199219,-0.28100586,-0.23144531,-0.14648438,0.00004701,0.00004701,0.00004701,0.00297669,0.01396302,0.06352357,0.14848451
-0.296000,-0.28764781,-0.28759766,-0.28759766,-0.28759766,-0.28491211,-0.27343750,-0.22534180,-0.14257812,0.00005016,0.00005016,0.00005016,0.00273570,0.01421031,0.06230602,0.14506969
-0.288000,-0.28029298,-0.28027344,-0.28027344,-0.28027344,-0.27807617,-0.26635742,-0.21948242,-0.13891602,0.00001954,0.00001954,0.00001954,0.00221680,0.01393555,0.06081055,0.14137696
-0.280000,-0.27290508,-0.27294922,-0.27294922,-0.27294922,-0.27124023,-0.25878906,-0.21313477,-0.13500977,0.00004414,0.00004414,0.00004414,0.00166485,0.01411602,0.05977031,0.13789531
-0.272000,-0.26548486,-0.26538086,-0.26538086,-0.26538086,-0.26416016,-0.25146484,-0.20703125,-0.13110352,0.00010400,0.00010400,0.00010400,0.00132470,0.01402001,0.05845361,0.13438134
-0.264000,-0.25803305,-0.25781250,-0.25805664,-0.25805664,-0.25708008,-0.24389648,-0.20092773,-0.12719727,0.00022055,0.00002359,0.00002359,0.00095297,0.01413656,0.05710531,0.13083578
-0.256000,-0.25055041,-0.25048828,-0.25073242,-0.25073242,-0.25024414,-0.23681641,-0.19506836,-0.12353516,0.00006213,0.00018201,0.00018201,0.00030627,0.01373400,0.05548205,0.12701525
-0.248000,-0.24303771,-0.24291992,-0.24316406,-0.24316406,-0.24291992,-0.22924805,-0.18896484,-0.11962891,0.00011779,0.00012635,0.00012635,0.00011779,0.01378967,0.05407287,0.12340881
-0.240000,-0.23549575,-0.23535156,-0.23559570,-0.23559570,-0.23510742,-0.22192383,-0.18286133,-0.11572266,0.00014419,0.00009995,0.00009995,0.00038833,0.01357192,0.05263442,0.11977309
-0.232000,-0.22792531,-0.22778320,-0.22778320,-0.22778320,-0.22729492,-0.21435547,-0.17651367,-0.11181641,0.00014211,0.00014211,0.00014211,0.00063039,0.01356985,0.05141164,0.11610891
-0.224000,-0.22032722,-0.22045898,-0.22045898,-0.22045898,-0.21948242,-0.20727539,-0.17065430,-0.10791016,0.00013176,0.00013176,0.00013176,0.00084480,0.01305183,0.04967293,0.11241707
-0.216000,-0.21270230,-0.21264648,-0.21289062,-0.21289062,-0.21166992,-0.19970703,-0.16455078,-0.10424805,0.00005581,0.00018833,0.00018833,0.00103238,0.01299527,0.04815152,0.10845425
-0.208000,-0.20505138,-0.20483398,-0.20507812,-0.20507812,-0.20385742,-0.19238281,-0.15844727,-0.10034180,0.00021740,0.00002675,0.00002675,0.00119396,0.01266857,0.04660411,0.10470958
-0.200000,-0.19737532,-0.19726562,-0.19726562,-0.19726562,-0.19580078,-0.18481445,-0.15234375,-0.09643555,0.00010970,0.00010970,0.00010970,0.00157454,0.01256087,0.04503157,0.10093977
-0.192000,-0.18967498,-0.18945312,-0.18969727,-0.18969727,-0.18798828,-0.17749023,-0.14624023,-0.09252930,0.00022186,0.00002228,0.00002228,0.00168670,0.01218475,0.04343475,0.09714568
-0.184000,-0.18195124,-0.18188477,-0.18212891,-0.18212891,-0.18041992,-0.17016602,-0.14013672,-0.08862305,0.00006647,0.00017767,0.00017767,0.00153132,0.01178522,0.04181452,0.09332819
-0.176000,-0.17420498,-0.17407227,-0.17431641,-0.17431641,-0.17236328,-0.16259766,-0.13403320,-0.08471680,0.00013271,0.00011143,0.00011143,0.00184170,0.01160732,0.04017178,0.08948818
-0.168000,-0.16643710,-0.16625977,-0.16650391,-0.16650391,-0.16455078,-0.15527344,-0.12792969,-0.08105469,0.00017733,0.00006681,0.00006681,0.00188632,0.01116366,0.03850741,0.08538241
-0.160000,-0.15864850,-0.15844727,-0.15869141,-0.15869141,-0.15673828,-0.14770508,-0.12182617,-0.07714844,0.00020124,0.00004290,0.00004290,0.00191022,0.01094343,0.03682233,0.08150007
-0.152000,-0.15084012,-0.15087891,-0.15087891,-0.15087891,-0.14892578,-0.14062500,-0.11572266,-0.07324219,0.00003879,0.00003879,0.00003879,0.00191433,0.01021512,0.03511746,0.07759793
-0.144000,-0.14301286,-0.14282227,-0.14306641,-0.14306641,-0.14111328,-0.13305664,-0.10961914,-0.06933594,0.00019059,0.00005355,0.00005355,0.00189958,0.00995622,0.03339372,0.07367692
-0.136000,-0.13516767,-0.13500977,-0.13525391,-0.13525391,-0.13330078,-0.12573242,-0.10351562,-0.06542969,0.00015791,0.00008623,0.00008623,0.00186689,0.00943525,0.03165205,0.06973798
-0.128000,-0.12730550,-0.12719727,-0.12719727,-0.12719727,-0.12524414,-0.11816406,-0.09741211,-0.06176758,0.00010823,0.00010823,0.00010823,0.00206136,0.00914144,0.02989339,0.06553792
-0.120000,-0.11942730,-0.11938477,-0.11962891,-0.11962891,-0.11767578,-0.11108398,-0.09155273,-0.05786133,0.00004253,0.00020161,0.00020161,0.00175152,0.00834331,0.02787456,0.06156597
-0.112000,-0.11153403,-0.11157227,-0.11157227,-0.11157227,-0.10986328,-0.10351562,-0.08544922,-0.05395508,0.00003824,0.00003824,0.00003824,0.00167075,0.00801840,0.02608481,0.05757895
-0.104000,-0.10362666,-0.10351562,-0.10351562,-0.10351562,-0.10180664,-0.09619141,-0.07910156,-0.05004883,0.00011104,0.00011104,0.00011104,0.00182002,0.00743525,0.02452510,0.05357783
-0.096000,-0.09570617,-0.09545898,-0.09570312,-0.09570312,-0.09399414,-0.08862305,-0.07299805,-0.04614258,0.00024719,0.00000305,0.00000305,0.00171203,0.00708312,0.02270812,0.04956359
-0.088000,-0.08777354,-0.08764648,-0.08764648,-0.08764648,-0.08618164,-0.08129883,-0.06689453,-0.04223633,0.00012706,0.00012706,0.00012706,0.00159190,0.00647472,0.02087901,0.04553722
-0.080000,-0.07982977,-0.07983398,-0.07983398,-0.07983398,-0.07836914,-0.07397461,-0.06103516,-0.03857422,0.00000422,0.00000422,0.00000422,0.00146063,0.00585516,0.01879461,0.04125555
-0.072000,-0.07187584,-0.07177734,-0.07177734,-0.07177734,-0.07055664,-0.06665039,-0.05493164,-0.03466797,0.00009850,0.00009850,0.00009850,0.00131920,0.00522545,0.01694420,0.03720787
-0.064000,-0.06391276,-0.06372070,-0.06396484,-0.06396484,-0.06274414,-0.05908203,-0.04882812,-0.03076172,0.00019206,0.00005208,0.00005208,0.00116862,0.00483073,0.01508464,0.03315104
-0.056000,-0.05594153,-0.05566406,-0.05590820,-0.05590820,-0.05468750,-0.05175781,-0.04248047,-0.02685547,0.00027747,0.00003333,0.00003333,0.00125403,0.00418372,0.01346107,0.02908607
-0.048000,-0.04796317,-0.04809570,-0.04809570,-0.04809570,-0.04711914,-0.04443359,-0.03662109,-0.02319336,0.00013253,0.00013253,0.00013253,0.00084403,0.00352958,0.01134208,0.02476981
-0.040000,-0.03997868,-0.04003906,-0.04321289,-0.04003906,-0.03930664,-0.03710938,-0.03051758,-0.01928711,0.00006038,0.00323421,0.00006038,0.00067204,0.00286931,0.00946110,0.02069157
-0.032000,-0.03198908,-0.03198242,-0.04321289,-0.03198242,-0.03125000,-0.02954102,-0.02441406,-0.01538086,0.00000666,0.01122381,0.00000666,0.00073908,0.00244807,0.00757502,0.01660822
-0.024000,-0.02399539,-0.02392578,-0.04321289,-0.02392578,-0.02343750,-0.02221680,-0.01831055,-0.01147461,0.00006961,0.01921750,0.00006961,0.00055789,0.00177860,0.00568485,0.01252078
-0.016000,-0.01599863,-0.01611328,-0.04321289,-0.01611328,-0.01586914,-0.01489258,-0.01220703,-0.00781250,0.00011465,0.02721426,0.00011465,0.00012949,0.00110606,0.00379160,0.00818613
-0.008000,-0.00799983,-0.00805664,-0.04321289,-0.00805664,-0.00781250,-0.00756836,-0.00610352,-0.00390625,0.00005681,0.03521306,0.00005681,0.00018733,0.00043147,0.00189631,0.00409358
0.000000,0.00000000,0.00000000,0.04321289,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000,0.04321289,0.00000000,0.00000000,0.00000000,0.00000000,0.00000000
0.008000,0.00799983,0.00805664,0.04321289,0.00805664,0.00781250,0.00756836,0.00610352,0.00390625,0.00005681,0.03521306,0.00005681,0.00018733,0.00043147,0.00189631,0.00409358
0.016000,0.01599863,0.01611328,0.04321289,0.01611328,0.01586914,0.01489258,0.01220703,0.00781250,0.00011465,0.02721426,0.00011465,0.00012949,0.00110606,0.00379160,0.00818613
0.024000,0.02399539,0.02392578,0.04321289,0.02392578,0.02343750,0.02221680,0.01831055,0.01147461,0.00006961,0.01921750,0.00006961,0.00055789,0.00177860,0.00568485,0.01252078
0.032000,0.03198908,0.03198242,0.04321289,0.03198242,0.03125000,0.02954102,0.02441406,0.01538086,0.00000666,0.01122381,0.00000666,0.00073908,0.00244807,0.00757502,0.01660822
0.040000,0.03997868,0.04003906,0.04321289,0.04003906,0.03930664,0.03710938,0.03051758,0.01928711,0.00006038,0.00323421,0.00006038,0.00067204,0.00286931,0.00946110,0.02069157
0.048000,0.04796317,0.04809570,0.04809570,0.04809570,0.04711914,0.04443359,0.03662109,0.02319336,0.00013253,0.00013253,0.00013253,0.00084403,0.00352958,0.01134208,0.02476981
0.056000,0.05594153,0.05566406,0.05590820,0.05590820,0.05468750,0.05175781,0.04248047,0.02685547,0.00027747,0.00003333,0.00003333,0.00125403,0.00418372,0.01346107,0.02908607
0.064000,0.06391276,0.06372070,0.06396484,0.06396484,0.06274414,0.05908203,0.04882812,0.03076172,0.00019206,0.00005208,0.00005208,0.00116862,0.00483073,0.01508464,0.03315104
0.072000,0.07187584,0.07177734,0.07177734,0.07177734,0.07055664,0.06665039,0.05493164,0.03466797,0.00009850,0.00009850,0.00009850,0.00131920,0.00522545,0.01694420,0.03720787
0.080000,0.07982977,0.07983398,0.07983398,0.07983398,0.07836914,0.07397461,0.06103516,0.03857422,0.00000422,0.00000422,0.00000422,0.00146063,0.00585516,0.01879461,0.04125555
0.088000,0.08777354,0.08764648,0.08764648,0.08764648,0.08618164,0.08129883,0.06689453,0.04223633,0.00012706,0.00012706,0.00012706,0.00159190,0.00647472,0.02087901,0.04553722
0.096000,0.09570617,0.09545898,0.09570312,0.09570312,0.09399414,0.08862305,0.07299805,0.04614258,0.00024719,0.00000305,0.00000305,0.00171203,0.00708312,0.02270812,0.04956359
0.104000,0.10362666,0.10351562,0.10351562,0.10351562,0.10180664,0.09619141,0.07910156,0.05004883,0.00011104,0.00011104,0.00011104,0.00182002,0.00743525,0.02452510,0.05357783
0.112000,0.11153403,0.11157227,0.11157227,0.11157227,0.10986328,0.10351562,0.08544922,0.05395508,0.00003824,0.00003824,0.00003824,0.00167075,0.00801840,0.02608481,0.05757895
0.120000,0.11942730,0.11938477,0.11962891,0.11962891,0.11767578,0.11108398,0.09155273,0.05786133,0.00004253,0.00020161,0.00020161,0.00175152,0.00834331,0.02787456,0.06156597
0.128000,0.12730550,0.12719727,0.12719727,0.12719727,0.12524414,0.11816406,0.09741211,0.06176758,0.00010823,0.00010823,0.00010823,0.00206136,0.00914144,0.02989339,0.06553792
0.136000,0.13516767,0.13500977,0.13525391,0.13525391,0.13330078,0.12573242,0.10351562,0.06542969,0.00015791,0.00008623,0.00008623,0.00186689,0.00943525,0.03165205,0.06973798
0.144000,0.14301286,0.14282227,0.14306641,0.14306641,0.14111328,0.13305664,0.10961914,0.06933594,0.00019059,0.00005355,0.00005355,0.00189958,0.00995622,0.03339372,0.07367692
0.152000,0.15084012,0.15087891,0.15087891,0.15087891,0.14892578,0.14062500,0.11572266,0.07324219,0.00003879,0.00003879,0.00003879,0.00191433,0.01021512,0.03511746,0.07759793
0.160000,0.15864850,0.15844727,0.15869141,0.15869141,0.15673828,0.14770508,0.12182617,0.07714844,0.00020124,0.00004290,0.00004290,0.00191022,0.01094343,0.03682233,0.08150007
0.168000,0.16643710,0.16625977,0.16650391,0.16650391,0.16455078,0.15527344,0.12792969,0.08105469,0.00017733,0.00006681,0.00006681,0.00188632,0.01116366,0.03850741,0.08538241
0.176000,0.17420498,0.17407227,0.17431641,0.17431641,0.17236328,0.16259766,0.13403320,0.08471680,0.00013271,0.00011143,0.00011143,0.00184170,0.01160732,0.04017178,0.08948818
0.184000,0.18195124,0.18188477,0.18212891,0.18212891,0.18041992,0.17016602,0.14013672,0.08862305,0.00006647,0.00017767,0.00017767,0.00153132,0.01178522,0.04181452,0.09332819
0.192000,0.18967498,0.18945312,0.18969727,0.18969727,0.18798828,0.17749023,0.14624023,0.09252930,0.00022186,0.00002228,0.00002228,0.00168670,0.01218475,0.04343475,0.09714568
0.200000,0.19737532,0.19726562,0.19726562,0.19726562,0.19580078,0.18481445,0.15234375,0.09643555,0.00010970,0.00010970,0.00010970,0.00157454,0.01256087,0.04503157,0.10093977
0.208000,0.20505138,0.20483398,0.20507812,0.20507812,0.20385742,0.19238281,0.15844727,0.10034180,0.00021740,0.00002675,0.00002675,0.00119396,0.01266857,0.04660411,0.10470958
0.216000,0.21270230,0.21264648,0.21289062,0.21289062,0.21166992,0.19970703,0.16455078,0.10424805,0.00005581,0.00018833,0.00018833,0.00103238,0.01299527,0.04815152,0.10845425
0.224000,0.22032722,0.22045898,0.22045898,0.22045898,0.21948242,0.20727539,0.17065430,0.10791016,0.00013176,0.00013176,0.00013176,0.00084480,0.01305183,0.04967293,0.11241707
0.232000,0.22792531,0.22778320,0.22778320,0.22778320,0.22729492,0.21435547,0.17651367,0.11181641,0.00014211,0.00014211,0.00014211,0.00063039,0.01356985,0.05141164,0.11610891
0.240000,0.23549575,0.23535156,0.23559570,0.23559570,0.23510742,0.22192383,0.18286133,0.11572266,0.00014419,0.00009995,0.00009995,0.00038833,0.01357192,0.05263442,0.11977309
0.248000,0.24303771,0.24291992,0.24316406,0.24316406,0.24291992,0.22924805,0.18896484,0.11962891,0.00011779,0.00012635,0.00012635,0.00011779,0.01378967,0.05407287,0.12340881
0.256000,0.25055041,0.25048828,0.25073242,0.25073242,0.25024414,0.23681641,0.19506836,0.12353516,0.00006213,0.00018201,0.00018201,0.00030627,0.01373400,0.05548205,0.12701525
0.264000,0.25803305,0.25781250,0.25805664,0.25805664,0.25708008,0.24389648,0.20092773,0.12719727,0.00022055,0.00002359,0.00002359,0.00095297,0.01413656,0.05710531,0.13083578
0.272000,0.26548486,0.26538086,0.26538086,0.26538086,0.26416016,0.25146484,0.20703125,0.13110352,0.00010400,0.00010400,0.00010400,0.00132470,0.01402001,0.05845361,0.13438134
0.280000,0.27290508,0.27294922,0.27294922,0.27294922,0.27124023,0.25878906,0.21313477,0.13500977,0.00004414,0.00004414,0.00004414,0.00166485,0.01411602,0.05977031,0.13789531
0.288000,0.28029298,0.28027344,0.28027344,0.28027344,0.27807617,0.26635742,0.21948242,0.13891602,0.00001954,0.00001954,0.00001954,0.00221680,0.01393555,0.06081055,0.14137696
0.296000,0.28764781,0.28759766,0.28759766,0.28759766,0.28491211,0.27343750,0.22534180,0.14257812,0.00005016,0.00005016,0.00005016,0.00273570,0.01421031,0.06230602,0.14506969
0.304000,0.29496888,0.29492188,0.29492188,0.29492188,0.29199219,0.28100586,0.23144531,0.14648438,0.00004701,0.00004701,0.00004701,0.00297669,0.01396302,0.06352357,0.14848451
0.312000,0.30225548,0.30224609,0.30224609,0.30224609,0.29882812,0.28833008,0.23754883,0.15039062,0.00000938,0.00000938,0.00000938,0.00342735,0.01392540,0.06470665,0.15186485
0.320000,0.30950692,0.30957031,0.30957031,0.30957031,0.30590820,0.29589844,0.24365234,0.15429688,0.00006339,0.00006339,0.00006339,0.00359872,0.01360848,0.06585458,0.15521005
0.328000,0.31672254,0.31665039,0.31665039,0.31665039,0.31274414,0.30297852,0.24975586,0.15795898,0.00007215,0.00007215,0.00007215,0.00397840,0.01374403,0.06696669,0.15876356
0.336000,0.32390170,0.32397461,0.32373047,0.32373047,0.31982422,0.31054688,0.25585938,0.16186523,0.00007291,0.00017123,0.00017123,0.00407748,0.01335482,0.06804232,0.16203646
0.344000,0.33104374,0.33105469,0.33105469,0.33105469,0.32666016,0.31787109,0.26196289,0.16577148,0.00001095,0.00001095,0.00001095,0.00438358,0.01317264,0.06908085,0.16527225
0.352000,0.33814805,0.33837891,0.33813477,0.33813477,0.33374023,0.32543945,0.26806641,0.16967773,0.00023085,0.00001329,0.00001329,0.00440782,0.01270860,0.07008165,0.16847032
0.360000,0.34521403,0.34545898,0.34521484,0.34521484,0.34082031,0.33276367,0.27416992,0.17358398,0.00024495,0.00000081,0.00000081,0.00439372,0.01245036,0.07104411,0.17163005
0.368000,0.35224110,0.35229492,0.35205078,0.35205078,0.34741211,0.34008789,0.28027344,0.17724609,0.00005383,0.00019031,0.00019031,0.00482899,0.01215321,0.07196766,0.17499500
0.376000,0.35922867,0.35937500,0.35913086,0.35913086,0.35449219,0.34741211,0.28637695,0.18115234,0.00014633,0.00009781,0.00009781,0.00473648,0.01181656,0.07285171,0.17807632
0.384000,0.36617619,0.36621094,0.36621094,0.36621094,0.36157227,0.35498047,0.29248047,0.18505859,0.00003475,0.00003475,0.00003475,0.00460392,0.01119572,0.07369572,0.18111760
0.392000,0.37308313,0.37329102,0.37329102,0.37329102,0.36840820,0.36230469,0.29858398,0.18896484,0.00020789,0.00020789,0.00020789,0.00467493,0.01077844,0.07449914,0.18411829
0.400000,0.37994896,0.38012695,0.37988281,0.37988281,0.37524414,0.36962891,0.30444336,0.19262695,0.00017799,0.00006615,0.00006615,0.00470482,0.01032006,0.07550560,0.18732201
0.408000,0.38677318,0.38696289,0.38671875,0.38671875,0.38232422,0.37719727,0.31054688,0.19653320,0.00018971,0.00005443,0.00005443,0.00444897,0.00957592,0.07622631,0.19023998
0.416000,0.39355531,0.39379883,0.39355469,0.39355469,0.38940430,0.38452148,0.31689453,0.20043945,0.00024352,0.00000062,0.00000062,0.00415101,0.00903382,0.07666078,0.19311585
0.424000,0.40029486,0.40063477,0.40039062,0.40039062,0.39624023,0.39208984,0.32299805,0.20434570,0.00033991,0.00009577,0.00009577,0.00405462,0.00820501,0.07729681,0.19594915
0.432000,0.40699138,0.40722656,0.40698242,0.40698242,0.40307617,0.39916992,0.32885742,0.20825195,0.00023518,0.00000896,0.00000896,0.00391521,0.00782146,0.07813396,0.19873943
0.440000,0.41364444,0.41381836,0.41357422,0.41357422,0.41015625,0.40673828,0.33496094,0.21191406,0.00017392,0.00007022,0.00007022,0.00348819,0.00690616,0.07868350,0.20173038
0.448000,0.42025362,0.42065430,0.42016602,0.42016602,0.41699219,0.41406250,0.34106445,0.21582031,0.00040068,0.00008760,0.00008760,0.00326143,0.00619112,0.07918916,0.20443330
0.456000,0.42681850,0.42724609,0.42675781,0.42675781,0.42407227,0.42163086,0.34716797,0.21972656,0.00042759,0.00006069,0.00006069,0.00274623,0.00518764,0.07965053,0.20709194
0.464000,0.43333871,0.43383789,0.43334961,0.43334961,0.43115234,0.42895508,0.35351562,0.22363281,0.00049919,0.00001090,0.00001090,0.00218636,0.00438363,0.07982308,0.20970589
0.472000,0.43981386,0.44018555,0.43969727,0.43969727,0.43798828,0.43627930,0.35937500,0.22753906,0.00037169,0.00011659,0.00011659,0.00182558,0.00353456,0.08043886,0.21227480
0.480000,0.44624361,0.44653320,0.44628906,0.44628906,0.44482422,0.44360352,0.36547852,0.23120117,0.00028959,0.00004545,0.00004545,0.00141939,0.00264009,0.08076509,0.21504244
0.488000,0.45262762,0.45312500,0.45263672,0.45263672,0.45190430,0.45117188,0.37158203,0.23510742,0.00049738,0.00000910,0.00000910,0.00072332,0.00145574,0.08104559,0.21752019
0.496000,0.45896556,0.45947266,0.45898438,0.45898438,0.45898438,0.45849609,0.37768555,0.23901367,0.00050710,0.00001882,0.00001882,0.00001882,0.00046946,0.08128001,0.21995189
0.504000,0.46525713,0.46557617,0.46533203,0.46533203,0.46484375,0.46435547,0.38378906,0.24291992,0.00031904,0.00007490,0.00007490,0.00041338,0.00090166,0.08146806,0.22233721
0.512000,0.47150204,0.47192383,0.47143555,0.47143555,0.47021484,0.46923828,0.38989258,0.24682617,0.00042179,0.00006649,0.00006649,0.00128719,0.00226376,0.08160946,0.22467586
0.520000,0.47770001,0.47827148,0.47778320,0.47778320,0.47583008,0.47412109,0.39599609,0.25073242,0.00057147,0.00008319,0.00008319,0.00186993,0.00357892,0.08170392,0.22696759
0.528000,0.48385080,0.48437500,0.48388672,0.48388672,0.48144531,0.47875977,0.40209961,0.25439453,0.00052420,0.00003592,0.00003592,0.00240548,0.00509103,0.08175119,0.22945627
0.536000,0.48995415,0.49047852,0.48999023,0.48999023,0.48681641,0.48364258,0.40795898,0.25830078,0.00052437,0.00003609,0.00003609,0.00313774,0.00631157,0.08199516,0.23165337
0.544000,0.49600984,0.49658203,0.49609375,0.49609375,0.49243164,0.48828125,0.41430664,0.26220703,0.00057219,0.00008391,0.00008391,0.00357820,0.00772859,0.08170320,0.23380281
0.552000,0.50201767,0.50244141,0.50341797,0.50341797,0.49804688,0.49316406,0.42041016,0.26611328,0.00042374,0.00140030,0.00140030,0.00397079,0.00885361,0.08160751,0.23590439
0.560000,0.50797743,0.50854492,0.50805664,0.50805664,0.50366211,0.49804688,0.42651367,0.27001953,0.00056749,0.00007921,0.00007921,0.00431532,0.00993056,0.08146376,0.23795790
0.568000,0.51388895,0.51464844,0.51391602,0.51391602,0.50927734,0.50292969,0.43261719,0.27368164,0.00075948,0.00002706,0.00002706,0.00461161,0.01095927,0.08127177,0.24020731
0.576000,0.51975207,0.52050781,0.51977539,0.51977539,0.51464844,0.50756836,0.43847656,0.27758789,0.00075574,0.00002332,0.00002332,0.00510363,0.01218371,0.08127551,0.24216418
0.584000,0.52556663,0.52612305,0.52563477,0.52563477,0.52026367,0.51245117,0.44458008,0.28149414,0.00055641,0.00006813,0.00006813,0.00530296,0.01311546,0.08098655,0.24407249
0.592000,0.53133250,0.53198242,0.53125000,0.53125000,0.52563477,0.51708984,0.45092773,0.28540039,0.00064992,0.00008250,0.00008250,0.00569774,0.01424266,0.08040477,0.24593211
0.600000,0.53704957,0.53759766,0.53710938,0.53710938,0.53125000,0.52197266,0.45703125,0.28930664,0.00054809,0.00005981,0.00005981,0.00579957,0.01507691,0.08001832,0.24774293
0.608000,0.54271772,0.54345703,0.54272461,0.54272461,0.53662109,0.52661133,0.46289062,0.29296875,0.00073932,0.00000689,0.00000689,0.00609662,0.01610639,0.07982709,0.24974897
0.616000,0.54833686,0.54882812,0.54833984,0.54833984,0.54223633,0.53149414,0.46899414,0.29687500,0.00049127,0.00000299,0.00000299,0.00610053,0.01684272,0.07934272,0.25146186
0.624000,0.55390692,0.55444336,0.55395508,0.55395508,0.54785156,0.53637695,0.47509766,0.30078125,0.00053644,0.00004816,0.00004816,0.00605536,0.01752997,0.07880926,0.25312567
0.632000,0.55942783,0.56005859,0.55957031,0.55957031,0.55346680,0.54101562,0.48120117,0.30468750,0.00063076,0.00014248,0.00014248,0.00596104,0.01841221,0.07822666,0.25474033
0.640000,0.56489955,0.56542969,0.56469727,0.56469727,0.55883789,0.54589844,0.48730469,0.30834961,0.00053013,0.00020229,0.00020229,0.00606166,0.01900112,0.07759487,0.25654994
0.648000,0.57032204,0.57080078,0.57031250,0.57031250,0.56445312,0.55053711,0.49340820,0.31225586,0.00047874,0.00000954,0.00000954,0.00586891,0.01978493,0.07691384,0.25806618
0.656000,0.57569527,0.57641602,0.57568359,0.57568359,0.57006836,0.55541992,0.49951172,0.31616211,0.00072074,0.00001168,0.00001168,0.00562691,0.02027535,0.07618355,0.25953316
0.664000,0.58101924,0.58178711,0.58105469,0.58105469,0.57568359,0.56030273,0.50561523,0.32006836,0.00076787,0.00003545,0.00003545,0.00533564,0.02071650,0.07540400,0.26095088
0.672000,0.58629394,0.58715820,0.58642578,0.58642578,0.58105469,0.56518555,0.51171875,0.32397461,0.00086426,0.00013184,0.00013184,0.00523925,0.02110839,0.07457519,0.26231933
0.680000,0.59151940,0.59204102,0.59155273,0.59155273,0.58666992,0.56982422,0.51782227,0.32763672,0.00052162,0.00003334,0.00003334,0.00484947,0.02169518,0.07369713,0.26388268
0.688000,0.59669563,0.59716797,0.59667969,0.59667969,0.59204102,0.57470703,0.52392578,0.33154297,0.00047234,0.00001594,0.00001594,0.00465461,0.02198860,0.07276985,0.26515266
0.696000,0.60182268,0.60229492,0.60180664,0.60180664,0.59765625,0.57934570,0.53002930,0.33544922,0.00047224,0.00001604,0.00001604,0.00416643,0.02247698,0.07179338,0.26637346
0.704000,0.60690060,0.60766602,0.60693359,0.60693359,0.60327148,0.58422852,0.53613281,0.33935547,0.00076542,0.00003299,0.00003299,0.00362911,0.02267208,0.07076779,0.26754513
0.712000,0.61192945,0.61254883,0.61181641,0.61181641,0.60864258,0.58886719,0.54199219,0.34301758,0.00061938,0.00011304,0.00011304,0.00328687,0.02306226,0.06993726,0.26891187
0.720000,0.61690930,0.61743164,0.61694336,0.61694336,0.61425781,0.59375000,0.54833984,0.34692383,0.00052234,0.00003406,0.00003406,0.00265149,0.02315930,0.06856946,0.26998547
0.728000,0.62184025,0.62255859,0.62182617,0.62182617,0.61987305,0.59863281,0.55444336,0.35083008,0.00071835,0.00001407,0.00001407,0.00196720,0.02320743,0.06739689,0.27101017
0.736000,0.62672237,0.62719727,0.62670898,0.62670898,0.62548828,0.60351562,0.56054688,0.35473633,0.00047489,0.00001339,0.00001339,0.00123409,0.02320675,0.06617550,0.27198604
0.744000,0.63155579,0.63208008,0.63159180,0.63159180,0.63085938,0.60815430,0.56640625,0.35839844,0.00052429,0.00003601,0.00003601,0.00069641,0.02340149,0.06514954,0.27315735
0.752000,0.63634061,0.63696289,0.63623047,0.63623047,0.63623047,0.61303711,0.57250977,0.36230469,0.00062228,0.00011014,0.00011014,0.00011014,0.02330350,0.06383084,0.27403592
0.760000,0.64107696,0.64160156,0.64111328,0.64111328,0.64038086,0.61767578,0.57861328,0.36621094,0.00052460,0.00003632,0.00003632,0.00069610,0.02340118,0.06246368,0.27486602
0.768000,0.64576498,0.64648438,0.64575195,0.64575195,0.64428711,0.62255859,0.58496094,0.37011719,0.00071939,0.00001303,0.00001303,0.00147787,0.02320639,0.06080404,0.27564779
0.776000,0.65040481,0.65063477,0.65039062,0.65039062,0.64843750,0.62719727,0.59082031,0.37402344,0.00022995,0.00001419,0.00001419,0.00196731,0.02320755,0.05958450,0.27638138
0.784000,0.65499661,0.65551758,0.65502930,0.65502930,0.65234375,0.63208008,0.59692383,0.37768555,0.00052097,0.00003269,0.00003269,0.00265286,0.02291653,0.05807278,0.27731106
0.792000,0.65954054,0.66015625,0.65966797,0.65966797,0.65649414,0.63696289,0.60302734,0.38159180,0.00061571,0.00012743,0.00012743,0.00304640,0.02257765,0.05651320,0.27794874
0.800000,0.66403677,0.66455078,0.66406250,0.66406250,0.66064453,0.64184570,0.60913086,0.38549805,0.00051401,0.00002573,0.00002573,0.00339224,0.02219107,0.05490591,0.27853872
0.808000,0.66848548,0.66894531,0.66845703,0.66845703,0.66455078,0.64648438,0.61523438,0.38940430,0.00045983,0.00002845,0.00002845,0.00393470,0.02200111,0.05325111,0.27908119
0.816000,0.67288687,0.67333984,0.67285156,0.67285156,0.66870117,0.65112305,0.62133789,0.39331055,0.00045297,0.00003531,0.00003531,0.00418570,0.02176382,0.05154898,0.27957632
0.824000,0.67724112,0.67749023,0.67724609,0.67724609,0.67260742,0.65600586,0.62744141,0.39721680,0.00024911,0.00000497,0.00000497,0.00463370,0.02123526,0.04979972,0.28002433
0.832000,0.68154845,0.68164062,0.68164062,0.68164062,0.67675781,0.66088867,0.63354492,0.40087891,0.00009218,0.00009218,0.00009218,0.00479064,0.02065978,0.04800353,0.28066954
0.840000,0.68580906,0.68603516,0.68579102,0.68579102,0.68090820,0.66577148,0.63964844,0.40478516,0.00022609,0.00001805,0.00001805,0.00490086,0.02003758,0.04616062,0.28102391
0.848000,0.69002318,0.69018555,0.68994141,0.68994141,0.68481445,0.67041016,0.64575195,0.40869141,0.00016237,0.00008177,0.00008177,0.00520873,0.01961302,0.04427123,0.28133177
0.856000,0.69419103,0.69409180,0.69409180,0.69409180,0.68896484,0.67529297,0.65185547,0.41259766,0.00009923,0.00009923,0.00009923,0.00522618,0.01889806,0.04233556,0.28159337
0.864000,0.69831284,0.69848633,0.69824219,0.69824219,0.69287109,0.67993164,0.65795898,0.41650391,0.00017349,0.00007065,0.00007065,0.00544175,0.01838120,0.04035385,0.28180893
0.872000,0.70238885,0.70263672,0.70239258,0.70239258,0.69702148,0.68481445,0.66406250,0.42016602,0.00024786,0.00000372,0.00000372,0.00536737,0.01757440,0.03832635,0.28222284
0.880000,0.70641932,0.70654297,0.70629883,0.70629883,0.70092773,0.68945312,0.66992188,0.42407227,0.00012365,0.00012049,0.00012049,0.00549159,0.01696620,0.03649745,0.28234705
0.888000,0.71040449,0.71069336,0.71044922,0.71044922,0.70507812,0.69433594,0.67602539,0.42797852,0.00028887,0.00004473,0.00004473,0.00532636,0.01606855,0.03437910,0.28242597
0.896000,0.71434461,0.71435547,0.71435547,0.71435547,0.70922852,0.69921875,0.68237305,0.43188477,0.00001085,0.00001085,0.00001085,0.00511610,0.01512586,0.03197157,0.28245985
0.904000,0.71823996,0.71826172,0.71826172,0.71826172,0.71313477,0.70410156,0.68847656,0.43579102,0.00002175,0.00002175,0.00002175,0.00510520,0.01413840,0.02976340,0.28244895
0.912000,0.72209081,0.72241211,0.72216797,0.72216797,0.71728516,0.70874023,0.69458008,0.43969727,0.00032130,0.00007716,0.00007716,0.00480565,0.01335057,0.02751073,0.28239354
0.920000,0.72589741,0.72607422,0.72583008,0.72583008,0.72119141,0.71362305,0.70043945,0.44335938,0.00017680,0.00006734,0.00006734,0.00470601,0.01227437,0.02545796,0.28253804
0.928000,0.72966007,0.72973633,0.72973633,0.72973633,0.72534180,0.71826172,0.70654297,0.44726562,0.00007626,0.00007626,0.00007626,0.00431827,0.01139835,0.02311710,0.28239444
0.936000,0.73337905,0.73315430,0.73339844,0.73339844,0.72924805,0.72314453,0.71264648,0.45117188,0.00022475,0.00001939,0.00001939,0.00413100,0.01023452,0.02073256,0.28220717
0.944000,0.73705465,0.73706055,0.73706055,0.73706055,0.73339844,0.72802734,0.71899414,0.45507812,0.00000590,0.00000590,0.00000590,0.00365621,0.00902730,0.01806051,0.28197652
0.952000,0.74068715,0.74072266,0.74072266,0.74072266,0.73730469,0.73266602,0.72485352,0.45874023,0.00003550,0.00003550,0.00003550,0.00338247,0.00802114,0.01583364,0.28194692
0.960000,0.74427687,0.74438477,0.74414062,0.74414062,0.74145508,0.73754883,0.73095703,0.46264648,0.00010790,0.00013624,0.00013624,0.00282179,0.00672804,0.01331984,0.28163038
0.968000,0.74782409,0.74780273,0.74780273,0.74780273,0.74560547,0.74243164,0.73706055,0.46655273,0.00002135,0.00002135,0.00002135,0.00221862,0.00539245,0.01076354,0.28127135
0.976000,0.75132912,0.75146484,0.75146484,0.75146484,0.74951172,0.74707031,0.74316406,0.47045898,0.00013573,0.00013573,0.00013573,0.00181740,0.00425880,0.00816505,0.28087013
0.984000,0.75479226,0.75463867,0.75463867,0.75463867,0.75366211,0.75170898,0.74926758,0.47412109,0.00015359,0.00015359,0.00015359,0.00113015,0.00308328,0.00552468,0.28067117
0.992000,0.75821384,0.75805664,0.75805664,0.75805664,0.75756836,0.75659180,0.75537109,0.47802734,0.00015720,0.00015720,0.00015720,0.00064548,0.00162204,0.00284274,0.28018649
1.000000,0.76159416,0.76123047,0.76171875,0.76171875,0.76147461,0.76147461,0.76147461,0.48193359,0.00036369,0.00012459,0.00012459,0.00011955,0.00011955,0.00011955,0.27966056
1.008000,0.76493353,0.76440430,0.76489258,0.76489258,0.76416016,0.76367188,0.76318359,0.48583984,0.00052924,0.00004096,0.00004096,0.00077338,0.00126166,0.00174994,0.27909369
1.016000,0.76823229,0.76757812,0.76831055,0.76831055,0.76708984,0.76611328,0.76464844,0.48974609,0.00065416,0.00007826,0.00007826,0.00114245,0.00211901,0.00358385,0.27848620
1.024000,0.77149075,0.77075195,0.77148438,0.77148438,0.76977539,0.76831055,0.76635742,0.49340820,0.00073879,0.00000637,0.00000637,0.00171536,0.00318020,0.00513333,0.27808254
1.032000,0.77470923,0.77392578,0.77465820,0.77465820,0.77246094,0.77075195,0.76806641,0.49731445,0.00078345,0.00005103,0.00005103,0.00224829,0.00395728,0.00664282,0.27739478
1.040000,0.77788807,0.77709961,0.77783203,0.77783203,0.77539062,0.77294922,0.76953125,0.50122070,0.00078846,0.00005604,0.00005604,0.00249744,0.00493885,0.00835682,0.27666736
1.048000,0.78102758,0.78051758,0.78100586,0.78100586,0.77807617,0.77539062,0.77124023,0.50512695,0.00051001,0.00002172,0.00002172,0.00295141,0.00563696,0.00978735,0.27590063
1.056000,0.78412811,0.78320312,0.78393555,0.78393555,0.78076172,0.77758789,0.77270508,0.50878906,0.00092499,0.00019256,0.00019256,0.00336639,0.00654022,0.01142303,0.27533905
1.064000,0.78718998,0.78637695,0.78393555,0.78393555,0.78369141,0.77978516,0.77441406,0.51269531,0.00081303,0.00325444,0.00325444,0.00349858,0.00740483,0.01277592,0.27449467
1.072000,0.79021353,0.78955078,0.78393555,0.78393555,0.78637695,0.78222656,0.77612305,0.51660156,0.00066275,0.00627799,0.00627799,0.00383658,0.00798697,0.01409049,0.27361197
1.080000,0.79319910,0.79150391,0.78393555,0.78393555,0.78930664,0.78442383,0.77758789,0.52050781,0.00169519,0.00926355,0.00926355,0.00389246,0.00877527,0.01561121,0.27269128
1.088000,0.79614701,0.79589844,0.78393555,0.78393555,0.79199219,0.78662109,0.77929688,0.52416992,0.00024857,0.01221146,0.01221146,0.00415482,0.00952592,0.01685013,0.27197709
1.096000,0.79905761,0.79882812,0.78393555,0.78393555,0.79467773,0.78906250,0.78100586,0.52807617,0.00022948,0.01512206,0.01512206,0.00437987,0.00999511,0.01805175,0.27098144
1.104000,0.80193123,0.80151367,0.78393555,0.78393555,0.79760742,0.79125977,0.78247070,0.53198242,0.00041756,0.01799569,0.01799569,0.00432381,0.01067147,0.01946053,0.26994881
1.112000,0.80476822,0.80419922,0.78393555,0.78393555,0.80029297,0.79370117,0.78417969,0.53588867,0.00056900,0.02083268,0.02083268,0.00447525,0.01106705,0.02058854,0.26887955
1.120000,0.80756892,0.80737305,0.78393555,0.78393555,0.80322266,0.79589844,0.78588867,0.53979492,0.00019587,0.02363337,0.02363337,0.00434626,0.01167048,0.02168024,0.26777399
1.128000,0.81033366,0.80932617,0.78393555,0.78393555,0.80590820,0.79809570,0.78735352,0.54370117,0.00100748,0.02639811,0.02639811,0.00442545,0.01223795,0.02298014,0.26663248
1.136000,0.81306278,0.81250000,0.78393555,0.78393555,0.80859375,0.80053711,0.78906250,0.54736328,0.00056278,0.02912723,0.02912723,0.00446903,0.01252567,0.02400028,0.26569950
1.144000,0.81575663,0.81494141,0.78393555,0.78393555,0.81152344,0.80273438,0.79052734,0.55126953,0.00081523,0.03182108,0.03182108,0.00423319,0.01302226,0.02522929,0.26448710
1.152000,0.81841555,0.81762695,0.78393555,0.78393555,0.81420898,0.80517578,0.79223633,0.55517578,0.00078860,0.03448000,0.03448000,0.00420657,0.01323977,0.02617922,0.26323977
1.160000,0.82103988,0.82006836,0.78393555,0.78393555,0.81689453,0.80737305,0.79394531,0.55908203,0.00097152,0.03710433,0.03710433,0.00414535,0.01366683,0.02709457,0.26195785
1.168000,0.82362996,0.82324219,0.78393555,0.78393555,0.81982422,0.80981445,0.79541016,0.56298828,0.00038777,0.03969441,0.03969441,0.00380574,0.01381551,0.02821981,0.26064168
1.176000,0.82618613,0.82519531,0.78393555,0.78393555,0.82250977,0.81201172,0.79711914,0.56665039,0.00099082,0.04225059,0.04225059,0.00367637,0.01417442,0.02906699,0.25953574
1.184000,0.82870874,0.82763672,0.78393555,0.78393555,0.82519531,0.81420898,0.79882812,0.57055664,0.00107202,0.04477319,0.04477319,0.00351343,0.01449975,0.02988061,0.25815210
1.192000,0.83119812,0.83007812,0.78393555,0.78393555,0.82788086,0.81665039,0.80029297,0.57446289,0.00111999,0.04726257,0.04726257,0.00331726,0.01454773,0.03090515,0.25673523
1.200000,0.83365461,0.83227539,0.78393555,0.78393555,0.83081055,0.81884766,0.80200195,0.57836914,0.00137922,0.04971906,0.04971906,0.00284406,0.01480695,0.03165265,0.25528547
1.208000,0.83607855,0.83422852,0.78393555,0.78393555,0.83349609,0.82128906,0.80346680,0.58227539,0.00185003,0.05214300,0.05214300,0.00258246,0.01478949,0.03261175,0.25380316
1.216000,0.83847028,0.83837891,0.78393555,0.78393555,0.83642578,0.82348633,0.80517578,0.58618164,0.00009138,0.05453474,0.05453474,0.00204450,0.01498395,0.03329450,0.25228864
1.224000,0.84083014,0.84033203,0.78393555,0.78393555,0.83911133,0.82592773,0.80688477,0.58984375,0.00049811,0.05689460,0.05689460,0.00171882,0.01490241,0.03394538,0.25098639
1.232000,0.84315847,0.84252930,0.78393555,0.78393555,0.84179688,0.82812500,0.80834961,0.59375000,0.00062917,0.05922292,0.05922292,0.00136159,0.01503347,0.03480886,0.24940847
1.240000,0.84545560,0.84423828,0.78393555,0.78393555,0.84472656,0.83032227,0.81005859,0.59765625,0.00121731,0.06152005,0.06152005,0.00072903,0.01513333,0.03539700,0.24779935
1.248000,0.84772186,0.84741211,0.78393555,0.78393555,0.84741211,0.83276367,0.81176758,0.60156250,0.00030975,0.06378631,0.06378631,0.00030975,0.01495819,0.03595428,0.24615936
1.256000,0.84995759,0.85009766,0.78393555,0.78393555,0.84985352,0.83496094,0.81323242,0.60546875,0.00014007,0.06602204,0.06602204,0.00010407,0.01499665,0.03672517,0.24448884
1.264000,0.85216312,0.85205078,0.78393555,0.78393555,0.85156250,0.83715820,0.81494141,0.60913086,0.00011234,0.06822758,0.06822758,0.00060062,0.01500492,0.03722172,0.24303226
1.272000,0.85433879,0.85327148,0.78393555,0.78393555,0.85327148,0.83959961,0.81640625,0.61303711,0.00106730,0.07040324,0.07040324,0.00106730,0.01473918,0.03793254,0.24130168
1.280000,0.85648492,0.85717773,0.78393555,0.78393555,0.85522461,0.84179688,0.81811523,0.61694336,0.00069282,0.07254937,0.07254937,0.00126031,0.01468804,0.03836968,0.23954156
1.288000,0.85860183,0.85888672,0.78393555,0.78393555,0.85693359,0.84423828,0.81982422,0.62084961,0.00028488,0.07466629,0.07466629,0.00166824,0.01436355,0.03877762,0.23775222
1.296000,0.86068987,0.86083984,0.78393555,0.78393555,0.85888672,0.84643555,0.82128906,0.62451172,0.00014997,0.07675432,0.07675432,0.00180315,0.01425432,0.03940081,0.23617815
1.304000,0.86274935,0.86206055,0.78393555,0.78393555,0.86059570,0.84863281,0.82299805,0.62841797,0.00068880,0.07881380,0.07881380,0.00215365,0.01411654,0.03975130,0.23433138
1.312000,0.86478059,0.86352539,0.78393555,0.78393555,0.86254883,0.85107422,0.82470703,0.63232422,0.00125520,0.08084505,0.08084505,0.00223177,0.01370638,0.04007356,0.23245638
1.320000,0.86678393,0.86791992,0.78393555,0.78393555,0.86425781,0.85327148,0.82617188,0.63623047,0.00113599,0.08284838,0.08284838,0.00252612,0.01351244,0.04061205,0.23055346
1.328000,0.86875967,0.86914062,0.78393555,0.78393555,0.86621094,0.85571289,0.82788086,0.63989258,0.00038095,0.08482412,0.08482412,0.00254873,0.01304678,0.04087881,0.22886709
1.336000,0.87070814,0.87109375,0.78393555,0.78393555,0.86791992,0.85791016,0.82934570,0.64379883,0.00038561,0.08677259,0.08677259,0.00278822,0.01279798,0.04136244,0.22690931
1.344000,0.87262965,0.87207031,0.78393555,0.78393555,0.86987305,0.86035156,0.83105469,0.64770508,0.00055934,0.08869411,0.08869411,0.00275661,0.01227809,0.04157497,0.22492458
1.352000,0.87452453,0.87377930,0.78393555,0.78393555,0.87158203,0.86254883,0.83276367,0.65161133,0.00074523,0.09058898,0.09058898,0.00294249,0.01197570,0.04176085,0.22291320
1.360000,0.87639307,0.87695312,0.78393555,0.78393555,0.87353516,0.86474609,0.83447266,0.65551758,0.00056006,0.09245752,0.09245752,0.00285791,0.01164697,0.04192041,0.22087549
1.368000,0.87823559,0.87744141,0.78393555,0.78393555,0.87524414,0.86718750,0.83593750,0.65917969,0.00079419,0.09430004,0.09430004,0.00299145,0.01104809,0.04229809,0.21905590
1.376000,0.88005241,0.87915039,0.78393555,0.78393555,0.87695312,0.86938477,0.83764648,0.66308594,0.00090202,0.09611686,0.09611686,0.00309928,0.01066764,0.04240592,0.21696647
1.384000,0.88184382,0.88061523,0.78393555,0.78393555,0.87890625,0.87182617,0.83911133,0.66699219,0.00122858,0.09790827,0.09790827,0.00293757,0.01001765,0.04273249,0.21485163
1.392000,0.88361013,0.88183594,0.78393555,0.78393555,0.88061523,0.87402344,0.84082031,0.67089844,0.00177419,0.09967458,0.09967458,0.00299490,0.00958669,0.04278982,0.21271169
1.400000,0.88535165,0.88281250,0.78393555,0.78393555,0.88256836,0.87622070,0.84252930,0.67456055,0.00253915,0.10141610,0.10141610,0.00278329,0.00913095,0.04282235,0.21079110
1.408000,0.88706867,0.88549805,0.78393555,0.78393555,0.88427734,0.87866211,0.84399414,0.67846680,0.00157062,0.10313312,0.10313312,0.00279133,0.00840656,0.04307453,0.20860187
1.416000,0.88876149,0.88598633,0.78393555,0.78393555,0.88623047,0.88085938,0.84570312,0.68237305,0.00277517,0.10482595,0.10482595,0.00253103,0.00790212,0.04305837,0.20638845
1.424000,0.89043042,0.89501953,0.78393555,0.78393555,0.88793945,0.88330078,0.84741211,0.68627930,0.00458912,0.10649487,0.10649487,0.00249096,0.00712963,0.04301831,0.20415112
1.432000,0.89207573,0.89550781,1.00000000,1.00000000,0.88989258,0.88549805,0.84887695,0.69018555,0.00343208,0.10792427,0.10792427,0.00218315,0.00657768,0.04319878,0.20189018
1.440000,0.89369773,0.89746094,1.00000000,1.00000000,0.89160156,0.88769531,0.85058594,0.69384766,0.00376321,0.10630227,0.10630227,0.00209616,0.00600241,0.04311179,0.19985007
1.448000,0.89529670,0.89746094,1.00000000,1.00000000,0.89355469,0.89013672,0.85205078,0.69775391,0.00216424,0.10470330,0.10470330,0.00174201,0.00515998,0.04324591,0.19754279
1.456000,0.89687292,0.89941406,1.00000000,1.00000000,0.89526367,0.89233398,0.85375977,0.70166016,0.00254114,0.10312708,0.10312708,0.00160925,0.00453894,0.04311316,0.19521277
1.464000,0.89842669,0.89965820,1.00000000,1.00000000,0.89721680,0.89477539,0.85546875,0.70556641,0.00123151,0.10157331,0.10157331,0.00120990,0.00365130,0.04295794,0.19286029
1.472000,0.89995829,0.90258789,1.00000000,1.00000000,0.89892578,0.89697266,0.85693359,0.70947266,0.00262960,0.10004171,0.10004171,0.00103251,0.00298563,0.04302469,0.19048563
1.480000,0.90146799,0.90234375,1.00000000,1.00000000,0.90063477,0.89916992,0.85864258,0.71313477,0.00087576,0.09853201,0.09853201,0.00083322,0.00229807,0.04282541,0.18833322
1.488000,0.90295607,0.90283203,1.00000000,1.00000000,0.90258789,0.90161133,0.86035156,0.71704102,0.00012404,0.09704393,0.09704393,0.00036818,0.00134474,0.04260451,0.18591505
1.496000,0.90442280,0.90283203,1.00000000,1.00000000,0.90429688,0.90380859,0.86181641,0.72094727,0.00159077,0.09557720,0.09557720,0.00012593,0.00061421,0.04260640,0.18347554
1.504000,0.90586847,0.90917969,1.00000000,1.00000000,0.90576172,0.90551758,0.86352539,0.72485352,0.00331122,0.09413153,0.09413153,0.00010675,0.00035089,0.04234308,0.18101495
1.512000,0.90729333,0.91186523,1.00000000,1.00000000,0.90698242,0.90649414,0.86499023,0.72875977,0.00457190,0.09270667,0.09270667,0.00031091,0.00079919,0.04230310,0.17853357
1.520000,0.90869766,0.91113281,1.00000000,1.00000000,0.90820312,0.90747070,0.86669922,0.73266602,0.00243515,0.09130234,0.09130234,0.00049453,0.00122696,0.04199844,0.17603164
1.528000,0.91008172,0.91210938,1.00000000,1.00000000,0.90942383,0.90844727,0.86840820,0.73632812,0.00202766,0.08991828,0.08991828,0.00065789,0.00163445,0.04167351,0.17375359
1.536000,0.91144577,0.91186523,1.00000000,1.00000000,0.91040039,0.90917969,0.86987305,0.74023438,0.00041947,0.08855423,0.08855423,0.00104538,0.00226608,0.04157272,0.17121139
1.544000,0.91279007,0.91479492,1.00000000,1.00000000,0.91162109,0.91015625,0.87158203,0.74414062,0.00200485,0.08720993,0.08720993,0.00116897,0.00263382,0.04120804,0.16864944
1.552000,0.91411488,0.91381836,1.00000000,1.00000000,0.91284180,0.91113281,0.87329102,0.74804688,0.00029652,0.08588512,0.08588512,0.00127308,0.00298207,0.04082386,0.16606800
1.560000,0.91542046,0.91455078,1.00000000,1.00000000,0.91406250,0.91210938,0.87475586,0.75195312,0.00086968,0.08457954,0.08457954,0.00135796,0.00331108,0.04066460,0.16346733
1.568000,0.91670705,0.91186523,1.00000000,1.00000000,0.91503906,0.91308594,0.87646484,0.75561523,0.00484182,0.08329295,0.08329295,0.00166799,0.00362111,0.04024221,0.16109182
1.576000,0.91797491,0.91577148,1.00000000,1.00000000,0.91625977,0.91406250,0.87792969,0.75952148,0.00220343,0.08202509,0.08202509,0.00171514,0.00391241,0.04004522,0.15845343
1.584000,0.91922428,0.93041992,1.00000000,1.00000000,0.91748047,0.91479492,0.87963867,0.76342773,0.01119564,0.08077572,0.08077572,0.00174382,0.00442936,0.03958561,0.15579655
1.592000,0.92045542,0.92749023,1.00000000,1.00000000,0.91870117,0.91577148,0.88134766,0.76733398,0.00703482,0.07954458,0.07954458,0.00175425,0.00468393,0.03910776,0.15312143
1.600000,0.92166855,0.93139648,1.00000000,1.00000000,0.91967773,0.91674805,0.88281250,0.77124023,0.00972793,0.07833145,0.07833145,0.00199082,0.00492051,0.03885605,0.15042832
1.608000,0.92286393,0.92797852,1.00000000,1.00000000,0.92089844,0.91772461,0.88452148,0.77490234,0.00511458,0.07713607,0.07713607,0.00196549,0.00513932,0.03834245,0.14796159
1.616000,0.92404179,0.92871094,1.00000000,1.00000000,0.92211914,0.91870117,0.88623047,0.77880859,0.00466915,0.07595821,0.07595821,0.00192265,0.00534062,0.03781132,0.14523319
1.624000,0.92520236,0.92773438,1.00000000,1.00000000,0.92333984,0.91967773,0.88769531,0.78271484,0.00253202,0.07479764,0.07479764,0.00186251,0.00552462,0.03750705,0.14248751
1.632000,0.92634587,0.92846680,1.00000000,1.00000000,0.92431641,0.92065430,0.88940430,0.78662109,0.00212092,0.07365413,0.07365413,0.00202947,0.00569158,0.03694158,0.13972478
1.640000,0.92747257,0.92797852,1.00000000,1.00000000,0.92553711,0.92138672,0.89086914,0.79028320,0.00050595,0.07252743,0.07252743,0.00193546,0.00608585,0.03660343,0.13718936
1.648000,0.92858266,0.92944336,1.00000000,1.00000000,0.92675781,0.92236328,0.89257812,0.79418945,0.00086070,0.07141734,0.07141734,0.00182485,0.00621938,0.03600454,0.13439321
1.656000,0.92967639,0.93750000,1.00000000,1.00000000,0.92797852,0.92333984,0.89428711,0.79809570,0.00782361,0.07032361,0.07032361,0.00169787,0.00633655,0.03538928,0.13158069
1.664000,0.93075397,0.93530273,1.00000000,1.00000000,0.92895508,0.92431641,0.89599609,0.80200195,0.00454877,0.06924603,0.06924603,0.00179889,0.00643756,0.03475787,0.12875201
1.672000,0.93181562,0.93701172,1.00000000,1.00000000,0.93017578,0.92529297,0.89746094,0.80590820,0.00519610,0.06818438,0.06818438,0.00163983,0.00652265,0.03435468,0.12590741
1.680000,0.93286155,0.93920898,1.00000000,1.00000000,0.93139648,0.92626953,0.89916992,0.80957031,0.00634743,0.06713845,0.06713845,0.00146507,0.00659202,0.03369163,0.12329124
1.688000,0.93389200,0.93554688,1.00000000,1.00000000,0.93261719,0.92724609,0.90063477,0.81347656,0.00165488,0.06610800,0.06610800,0.00127481,0.00664590,0.03325723,0.12041543
1.696000,0.93490716,0.93750000,1.00000000,1.00000000,0.93359375,0.92797852,0.90234375,0.81738281,0.00259284,0.06509284,0.06509284,0.00131341,0.00692864,0.03256341,0.11752434
1.704000,0.93590724,0.93188477,1.00000000,1.00000000,0.93481445,0.92895508,0.90405273,0.82128906,0.00402248,0.06409276,0.06409276,0.00109279,0.00695217,0.03185451,0.11461818
1.712000,0.93689247,0.93701172,1.00000000,1.00000000,0.93603516,0.92993164,0.90551758,0.82495117,0.00011925,0.06310753,0.06310753,0.00085731,0.00696083,0.03137489,0.11194129
1.720000,0.93786303,0.93139648,1.00000000,1.00000000,0.93725586,0.93090820,0.90722656,0.82885742,0.00646655,0.06213697,0.06213697,0.00060717,0.00695483,0.03063647,0.10900561
1.728000,0.93881914,0.93188477,1.00000000,1.00000000,0.93823242,0.93188477,0.90893555,0.83276367,0.00693438,0.06118086,0.06118086,0.00058672,0.00693438,0.02988359,0.10605547
1.736000,0.93976100,0.92895508,1.00000000,1.00000000,0.93945312,0.93286133,0.91040039,0.83666992,0.01080592,0.06023900,0.06023900,0.00030787,0.00689967,0.02936061,0.10309107
1.744000,0.94068880,0.93017578,1.00000000,1.00000000,0.94067383,0.93383789,0.91210938,0.84033203,0.01051301,0.05931120,0.05931120,0.00001497,0.00685090,0.02857942,0.10035676
1.752000,0.94160273,0.95166016,1.00000000,1.00000000,0.94140625,0.93457031,0.91357422,0.84423828,0.01005742,0.05839727,0.05839727,0.00019648,0.00703242,0.02802852,0.09736445
1.760000,0.94250301,0.94702148,1.00000000,1.00000000,0.94213867,0.93554688,0.91528320,0.84814453,0.00451848,0.05749699,0.05749699,0.00036434,0.00695613,0.02721981,0.09435848
1.768000,0.94338981,0.94921875,1.00000000,1.00000000,0.94287109,0.93652344,0.91699219,0.85205078,0.00582894,0.05661019,0.05661019,0.00051871,0.00686637,0.02639762,0.09133903
1.776000,0.94426332,0.95996094,1.00000000,1.00000000,0.94360352,0.93750000,0.91845703,0.85595703,0.01569762,0.05573668,0.05573668,0.00065981,0.00676332,0.02580629,0.08830629
1.784000,0.94512374,0.96118164,1.00000000,1.00000000,0.94433594,0.93847656,0.92016602,0.85961914,0.01605790,0.05487626,0.05487626,0.00078780,0.00664718,0.02495772,0.08550460
1.792000,0.94597124,0.95800781,1.00000000,1.00000000,0.94506836,0.93945312,0.92187500,0.86352539,0.01203657,0.05402876,0.05402876,0.00090288,0.00651812,0.02409624,0.08244585
1.800000,0.94680601,0.95947266,1.00000000,1.00000000,0.94580078,0.94042969,0.92333984,0.86743164,0.01266664,0.05319399,0.05319399,0.00100523,0.00637633,0.02346617,0.07937437
1.808000,0.94762823,0.95971680,1.00000000,1.00000000,0.94653320,0.94140625,0.92504883,0.87133789,0.01208856,0.05237177,0.05237177,0.00109503,0.00622198,0.02257941,0.07629034
1.816000,0.94843808,0.95141602,1.00000000,1.00000000,0.94726562,0.94213867,0.92651367,0.87524414,0.00297793,0.05156192,0.05156192,0.00117246,0.00629941,0.02192441,0.07319394
1.824000,0.94923574,0.95825195,1.00000000,1.00000000,0.94799805,0.94311523,0.92822266,0.87915039,0.00901622,0.05076426,0.05076426,0.00123769,0.00612050,0.02101308,0.07008535
1.832000,0.95002137,0.94726562,1.00000000,1.00000000,0.94873047,0.94409180,0.92993164,0.88281250,0.00275574,0.04997863,0.04997863,0.00129090,0.00592957,0.02008972,0.06720887
1.840000,0.95079514,0.94921875,1.00000000,1.00000000,0.94946289,0.94506836,0.93139648,0.88671875,0.00157639,0.04920486,0.04920486,0.00133225,0.00572678,0.01939866,0.06407639
1.848000,0.95155724,0.94433594,1.00000000,1.00000000,0.95019531,0.94604492,0.93310547,0.89062500,0.00722130,0.04844276,0.04844276,0.00136193,0.00551232,0.01845177,0.06093224
1.856000,0.95230782,0.94555664,1.00000000,1.00000000,0.95092773,0.94702148,0.93481445,0.89453125,0.00675118,0.04769218,0.04769218,0.00138009,0.00528634,0.01749337,0.05777657
1.864000,0.95304705,0.95556641,1.00000000,1.00000000,0.95166016,0.94775391,0.93627930,0.89843750,0.00251936,0.04695295,0.04695295,0.00138689,0.00529314,0.01676775,0.05460955
1.872000,0.95377509,0.95703125,1.00000000,1.00000000,0.95239258,0.94873047,0.93798828,0.90209961,0.00325616,0.04622491,0.04622491,0.00138252,0.00504463,0.01578681,0.05167549
1.880000,0.95449211,0.94677734,1.00000000,1.00000000,0.95288086,0.94970703,0.93945312,0.90600586,0.00771477,0.04550789,0.04550789,0.00161125,0.00478508,0.01503899,0.04848625
1.888000,0.95519826,0.94775391,1.00000000,1.00000000,0.95361328,0.95068359,0.94116211,0.90991211,0.00744436,0.04480174,0.04480174,0.00158498,0.00451467,0.01403615,0.04528615
1.896000,0.95589371,0.95532227,1.00000000,1.00000000,0.95434570,0.95166016,0.94287109,0.91381836,0.00057144,0.04410629,0.04410629,0.00154800,0.00423355,0.01302261,0.04207535
1.904000,0.95657859,0.94311523,1.00000000,1.00000000,0.95507812,0.95263672,0.94433594,0.91772461,0.01346336,0.04342141,0.04342141,0.00150047,0.00394187,0.01224265,0.03885398
1.912000,0.95725307,0.94018555,1.00000000,1.00000000,0.95581055,0.95361328,0.94604492,0.92163086,0.01706753,0.04274693,0.04274693,0.00144253,0.00363979,0.01120815,0.03562222
1.920000,0.95791731,0.98046875,1.00000000,1.00000000,0.95654297,0.95434570,0.94775391,0.92529297,0.02255144,0.04208269,0.04208269,0.00137434,0.00357160,0.01016340,0.03262434
1.928000,0.95857143,0.98095703,1.00000000,1.00000000,0.95727539,0.95532227,0.94921875,0.92919922,0.02238560,0.04142857,0.04142857,0.00129604,0.00324917,0.00935268,0.02937222
1.936000,0.95921561,0.96801758,1.00000000,1.00000000,0.95800781,0.95629883,0.95092773,0.93310547,0.00880197,0.04078439,0.04078439,0.00120779,0.00291678,0.00828787,0.02611014
1.944000,0.95984997,0.97631836,1.00000000,1.00000000,0.95874023,0.95727539,0.95263672,0.93701172,0.01646839,0.04015003,0.04015003,0.00110974,0.00257458,0.00721325,0.02283825
1.952000,0.96047466,0.97460938,1.00000000,1.00000000,0.95947266,0.95825195,0.95410156,0.94067383,0.01413471,0.03952534,0.03952534,0.00100201,0.00222271,0.00637310,0.01980084
1.960000,0.96108983,0.99047852,1.00000000,1.00000000,0.96020508,0.95922852,0.95581055,0.94458008,0.02938868,0.03891017,0.03891017,0.00088475,0.00186132,0.00527928,0.01650975
1.968000,0.96169561,0.99267578,1.00000000,1.00000000,0.96093750,0.96020508,0.95727539,0.94848633,0.03098017,0.03830439,0.03830439,0.00075811,0.00149053,0.00442022,0.01320928
1.976000,0.96229214,0.97753906,1.00000000,1.00000000,0.96166992,0.96093750,0.95898438,0.95239258,0.01524692,0.03770786,0.03770786,0.00062222,0.00135464,0.00330777,0.00989956
1.984000,0.96287956,0.98608398,1.00000000,1.00000000,0.96240234,0.96191406,0.96069336,0.95605469,0.02320443,0.03712044,0.03712044,0.00047721,0.00096549,0.00218620,0.00682487
1.992000,0.96345799,0.96826172,1.00000000,1.00000000,0.96313477,0.96289062,0.96215820,0.95996094,0.00480373,0.03654201,0.03654201,0.00032323,0.00056737,0.00129979,0.00349706
2.000000,0.96402758,1.00000000,1.00000000,1.00000000,0.96386719,0.96386719,0.96386719,0.96386719,0.03597242,0.03597242,0.03597242,0.00016039,0.00016039,0.00016039,0.00016039
2.008000,0.96458845,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03541155,0.03541155,0.03541155,0.03541155,0.03541155,0.03541155,0.03541155
2.016000,0.96514073,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03485927,0.03485927,0.03485927,0.03485927,0.03485927,0.03485927,0.03485927
2.024000,0.96568455,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03431545,0.03431545,0.03431545,0.03431545,0.03431545,0.03431545,0.03431545
2.032000,0.96622002,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03377998,0.03377998,0.03377998,0.03377998,0.03377998,0.03377998,0.03377998
2.040000,0.96674729,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03325271,0.03325271,0.03325271,0.03325271,0.03325271,0.03325271,0.03325271
2.048000,0.96726646,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03273354,0.03273354,0.03273354,0.03273354,0.03273354,0.03273354,0.03273354
2.056000,0.96777766,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03222234,0.03222234,0.03222234,0.03222234,0.03222234,0.03222234,0.03222234
2.064000,0.96828100,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03171900,0.03171900,0.03171900,0.03171900,0.03171900,0.03171900,0.03171900
2.072000,0.96877661,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03122339,0.03122339,0.03122339,0.03122339,0.03122339,0.03122339,0.03122339
2.080000,0.96926459,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03073541,0.03073541,0.03073541,0.03073541,0.03073541,0.03073541,0.03073541
2.088000,0.96974506,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.03025494,0.03025494,0.03025494,0.03025494,0.03025494,0.03025494,0.03025494
2.096000,0.97021814,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02978186,0.02978186,0.02978186,0.02978186,0.02978186,0.02978186,0.02978186
2.104000,0.97068393,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02931607,0.02931607,0.02931607,0.02931607,0.02931607,0.02931607,0.02931607
2.112000,0.97114254,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02885746,0.02885746,0.02885746,0.02885746,0.02885746,0.02885746,0.02885746
2.120000,0.97159408,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02840592,0.02840592,0.02840592,0.02840592,0.02840592,0.02840592,0.02840592
2.128000,0.97203865,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02796135,0.02796135,0.02796135,0.02796135,0.02796135,0.02796135,0.02796135
2.136000,0.97247637,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02752363,0.02752363,0.02752363,0.02752363,0.02752363,0.02752363,0.02752363
2.144000,0.97290732,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02709268,0.02709268,0.02709268,0.02709268,0.02709268,0.02709268,0.02709268
2.152000,0.97333162,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02666838,0.02666838,0.02666838,0.02666838,0.02666838,0.02666838,0.02666838
2.160000,0.97374936,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02625064,0.02625064,0.02625064,0.02625064,0.02625064,0.02625064,0.02625064
2.168000,0.97416065,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02583935,0.02583935,0.02583935,0.02583935,0.02583935,0.02583935,0.02583935
2.176000,0.97456557,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02543443,0.02543443,0.02543443,0.02543443,0.02543443,0.02543443,0.02543443
2.184000,0.97496423,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02503577,0.02503577,0.02503577,0.02503577,0.02503577,0.02503577,0.02503577
2.192000,0.97535672,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02464328,0.02464328,0.02464328,0.02464328,0.02464328,0.02464328,0.02464328
2.200000,0.97574313,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02425687,0.02425687,0.02425687,0.02425687,0.02425687,0.02425687,0.02425687
2.208000,0.97612356,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02387644,0.02387644,0.02387644,0.02387644,0.02387644,0.02387644,0.02387644
2.216000,0.97649808,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02350192,0.02350192,0.02350192,0.02350192,0.02350192,0.02350192,0.02350192
2.224000,0.97686681,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02313319,0.02313319,0.02313319,0.02313319,0.02313319,0.02313319,0.02313319
2.232000,0.97722981,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02277019,0.02277019,0.02277019,0.02277019,0.02277019,0.02277019,0.02277019
2.240000,0.97758719,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02241281,0.02241281,0.02241281,0.02241281,0.02241281,0.02241281,0.02241281
2.248000,0.97793901,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02206099,0.02206099,0.02206099,0.02206099,0.02206099,0.02206099,0.02206099
2.256000,0.97828538,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02171462,0.02171462,0.02171462,0.02171462,0.02171462,0.02171462,0.02171462
2.264000,0.97862637,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02137363,0.02137363,0.02137363,0.02137363,0.02137363,0.02137363,0.02137363
2.272000,0.97896205,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02103795,0.02103795,0.02103795,0.02103795,0.02103795,0.02103795,0.02103795
2.280000,0.97929252,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02070748,0.02070748,0.02070748,0.02070748,0.02070748,0.02070748,0.02070748
2.288000,0.97961786,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02038214,0.02038214,0.02038214,0.02038214,0.02038214,0.02038214,0.02038214
2.296000,0.97993813,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.02006187,0.02006187,0.02006187,0.02006187,0.02006187,0.02006187,0.02006187
2.304000,0.98025342,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01974658,0.01974658,0.01974658,0.01974658,0.01974658,0.01974658,0.01974658
2.312000,0.98056381,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01943619,0.01943619,0.01943619,0.01943619,0.01943619,0.01943619,0.01943619
2.320000,0.98086936,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01913064,0.01913064,0.01913064,0.01913064,0.01913064,0.01913064,0.01913064
2.328000,0.98117016,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01882984,0.01882984,0.01882984,0.01882984,0.01882984,0.01882984,0.01882984
2.336000,0.98146627,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01853373,0.01853373,0.01853373,0.01853373,0.01853373,0.01853373,0.01853373
2.344000,0.98175777,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01824223,0.01824223,0.01824223,0.01824223,0.01824223,0.01824223,0.01824223
2.352000,0.98204472,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01795528,0.01795528,0.01795528,0.01795528,0.01795528,0.01795528,0.01795528
2.360000,0.98232720,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01767280,0.01767280,0.01767280,0.01767280,0.01767280,0.01767280,0.01767280
2.368000,0.98260527,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01739473,0.01739473,0.01739473,0.01739473,0.01739473,0.01739473,0.01739473
2.376000,0.98287901,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01712099,0.01712099,0.01712099,0.01712099,0.01712099,0.01712099,0.01712099
2.384000,0.98314848,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01685152,0.01685152,0.01685152,0.01685152,0.01685152,0.01685152,0.01685152
2.392000,0.98341374,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01658626,0.01658626,0.01658626,0.01658626,0.01658626,0.01658626,0.01658626
2.400000,0.98367486,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01632514,0.01632514,0.01632514,0.01632514,0.01632514,0.01632514,0.01632514
2.408000,0.98393190,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01606810,0.01606810,0.01606810,0.01606810,0.01606810,0.01606810,0.01606810
2.416000,0.98418493,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01581507,0.01581507,0.01581507,0.01581507,0.01581507,0.01581507,0.01581507
2.424000,0.98443400,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01556600,0.01556600,0.01556600,0.01556600,0.01556600,0.01556600,0.01556600
2.432000,0.98467918,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01532082,0.01532082,0.01532082,0.01532082,0.01532082,0.01532082,0.01532082
2.440000,0.98492053,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01507947,0.01507947,0.01507947,0.01507947,0.01507947,0.01507947,0.01507947
2.448000,0.98515811,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01484189,0.01484189,0.01484189,0.01484189,0.01484189,0.01484189,0.01484189
2.456000,0.98539197,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01460803,0.01460803,0.01460803,0.01460803,0.01460803,0.01460803,0.01460803
2.464000,0.98562217,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01437783,0.01437783,0.01437783,0.01437783,0.01437783,0.01437783,0.01437783
2.472000,0.98584877,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01415123,0.01415123,0.01415123,0.01415123,0.01415123,0.01415123,0.01415123
2.480000,0.98607182,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01392818,0.01392818,0.01392818,0.01392818,0.01392818,0.01392818,0.01392818
2.488000,0.98629138,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01370862,0.01370862,0.01370862,0.01370862,0.01370862,0.01370862,0.01370862
2.496000,0.98650751,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01349249,0.01349249,0.01349249,0.01349249,0.01349249,0.01349249,0.01349249
2.504000,0.98672025,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01327975,0.01327975,0.01327975,0.01327975,0.01327975,0.01327975,0.01327975
2.512000,0.98692966,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01307034,0.01307034,0.01307034,0.01307034,0.01307034,0.01307034,0.01307034
2.520000,0.98713578,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01286422,0.01286422,0.01286422,0.01286422,0.01286422,0.01286422,0.01286422
2.528000,0.98733868,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01266132,0.01266132,0.01266132,0.01266132,0.01266132,0.01266132,0.01266132
2.536000,0.98753840,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01246160,0.01246160,0.01246160,0.01246160,0.01246160,0.01246160,0.01246160
2.544000,0.98773498,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01226502,0.01226502,0.01226502,0.01226502,0.01226502,0.01226502,0.01226502
2.552000,0.98792849,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01207151,0.01207151,0.01207151,0.01207151,0.01207151,0.01207151,0.01207151
2.560000,0.98811896,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01188104,0.01188104,0.01188104,0.01188104,0.01188104,0.01188104,0.01188104
2.568000,0.98830644,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01169356,0.01169356,0.01169356,0.01169356,0.01169356,0.01169356,0.01169356
2.576000,0.98849098,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01150902,0.01150902,0.01150902,0.01150902,0.01150902,0.01150902,0.01150902
2.584000,0.98867262,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01132738,0.01132738,0.01132738,0.01132738,0.01132738,0.01132738,0.01132738
2.592000,0.98885142,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01114858,0.01114858,0.01114858,0.01114858,0.01114858,0.01114858,0.01114858
2.600000,0.98902740,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01097260,0.01097260,0.01097260,0.01097260,0.01097260,0.01097260,0.01097260
2.608000,0.98920063,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01079937,0.01079937,0.01079937,0.01079937,0.01079937,0.01079937,0.01079937
2.616000,0.98937113,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01062887,0.01062887,0.01062887,0.01062887,0.01062887,0.01062887,0.01062887
2.624000,0.98953896,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01046104,0.01046104,0.01046104,0.01046104,0.01046104,0.01046104,0.01046104
2.632000,0.98970415,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01029585,0.01029585,0.01029585,0.01029585,0.01029585,0.01029585,0.01029585
2.640000,0.98986674,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.01013326,0.01013326,0.01013326,0.01013326,0.01013326,0.01013326,0.01013326
2.648000,0.99002678,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00997322,0.00997322,0.00997322,0.00997322,0.00997322,0.00997322,0.00997322
2.656000,0.99018431,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00981569,0.00981569,0.00981569,0.00981569,0.00981569,0.00981569,0.00981569
2.664000,0.99033935,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00966065,0.00966065,0.00966065,0.00966065,0.00966065,0.00966065,0.00966065
2.672000,0.99049197,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00950803,0.00950803,0.00950803,0.00950803,0.00950803,0.00950803,0.00950803
2.680000,0.99064218,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00935782,0.00935782,0.00935782,0.00935782,0.00935782,0.00935782,0.00935782
2.688000,0.99079003,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00920997,0.00920997,0.00920997,0.00920997,0.00920997,0.00920997,0.00920997
2.696000,0.99093555,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00906445,0.00906445,0.00906445,0.00906445,0.00906445,0.00906445,0.00906445
2.704000,0.99107879,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00892121,0.00892121,0.00892121,0.00892121,0.00892121,0.00892121,0.00892121
2.712000,0.99121977,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00878023,0.00878023,0.00878023,0.00878023,0.00878023,0.00878023,0.00878023
2.720000,0.99135853,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00864147,0.00864147,0.00864147,0.00864147,0.00864147,0.00864147,0.00864147
2.728000,0.99149511,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00850489,0.00850489,0.00850489,0.00850489,0.00850489,0.00850489,0.00850489
2.736000,0.99162954,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00837046,0.00837046,0.00837046,0.00837046,0.00837046,0.00837046,0.00837046
2.744000,0.99176186,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00823814,0.00823814,0.00823814,0.00823814,0.00823814,0.00823814,0.00823814
2.752000,0.99189209,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00810791,0.00810791,0.00810791,0.00810791,0.00810791,0.00810791,0.00810791
2.760000,0.99202027,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00797973,0.00797973,0.00797973,0.00797973,0.00797973,0.00797973,0.00797973
2.768000,0.99214643,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00785357,0.00785357,0.00785357,0.00785357,0.00785357,0.00785357,0.00785357
2.776000,0.99227061,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00772939,0.00772939,0.00772939,0.00772939,0.00772939,0.00772939,0.00772939
2.784000,0.99239283,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00760717,0.00760717,0.00760717,0.00760717,0.00760717,0.00760717,0.00760717
2.792000,0.99251312,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00748688,0.00748688,0.00748688,0.00748688,0.00748688,0.00748688,0.00748688
2.800000,0.99263152,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00736848,0.00736848,0.00736848,0.00736848,0.00736848,0.00736848,0.00736848
2.808000,0.99274805,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00725195,0.00725195,0.00725195,0.00725195,0.00725195,0.00725195,0.00725195
2.816000,0.99286275,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00713725,0.00713725,0.00713725,0.00713725,0.00713725,0.00713725,0.00713725
2.824000,0.99297564,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00702436,0.00702436,0.00702436,0.00702436,0.00702436,0.00702436,0.00702436
2.832000,0.99308675,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00691325,0.00691325,0.00691325,0.00691325,0.00691325,0.00691325,0.00691325
2.840000,0.99319611,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00680389,0.00680389,0.00680389,0.00680389,0.00680389,0.00680389,0.00680389
2.848000,0.99330374,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00669626,0.00669626,0.00669626,0.00669626,0.00669626,0.00669626,0.00669626
2.856000,0.99340968,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00659032,0.00659032,0.00659032,0.00659032,0.00659032,0.00659032,0.00659032
2.864000,0.99351395,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00648605,0.00648605,0.00648605,0.00648605,0.00648605,0.00648605,0.00648605
2.872000,0.99361657,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00638343,0.00638343,0.00638343,0.00638343,0.00638343,0.00638343,0.00638343
2.880000,0.99371757,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00628243,0.00628243,0.00628243,0.00628243,0.00628243,0.00628243,0.00628243
2.888000,0.99381698,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00618302,0.00618302,0.00618302,0.00618302,0.00618302,0.00618302,0.00618302
2.896000,0.99391483,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00608517,0.00608517,0.00608517,0.00608517,0.00608517,0.00608517,0.00608517
2.904000,0.99401113,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00598887,0.00598887,0.00598887,0.00598887,0.00598887,0.00598887,0.00598887
2.912000,0.99410590,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00589410,0.00589410,0.00589410,0.00589410,0.00589410,0.00589410,0.00589410
2.920000,0.99419919,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00580081,0.00580081,0.00580081,0.00580081,0.00580081,0.00580081,0.00580081
2.928000,0.99429100,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00570900,0.00570900,0.00570900,0.00570900,0.00570900,0.00570900,0.00570900
2.936000,0.99438136,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00561864,0.00561864,0.00561864,0.00561864,0.00561864,0.00561864,0.00561864
2.944000,0.99447030,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00552970,0.00552970,0.00552970,0.00552970,0.00552970,0.00552970,0.00552970
2.952000,0.99455783,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00544217,0.00544217,0.00544217,0.00544217,0.00544217,0.00544217,0.00544217
2.960000,0.99464398,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00535602,0.00535602,0.00535602,0.00535602,0.00535602,0.00535602,0.00535602
2.968000,0.99472877,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00527123,0.00527123,0.00527123,0.00527123,0.00527123,0.00527123,0.00527123
2.976000,0.99481222,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00518778,0.00518778,0.00518778,0.00518778,0.00518778,0.00518778,0.00518778
2.984000,0.99489436,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00510564,0.00510564,0.00510564,0.00510564,0.00510564,0.00510564,0.00510564
2.992000,0.99497519,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00502481,0.00502481,0.00502481,0.00502481,0.00502481,0.00502481,0.00502481
3.000000,0.99505475,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00494525,0.00494525,0.00494525,0.00494525,0.00494525,0.00494525,0.00494525
3.008000,0.99513306,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00486694,0.00486694,0.00486694,0.00486694,0.00486694,0.00486694,0.00486694
3.016000,0.99521012,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00478988,0.00478988,0.00478988,0.00478988,0.00478988,0.00478988,0.00478988
3.024000,0.99528597,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00471403,0.00471403,0.00471403,0.00471403,0.00471403,0.00471403,0.00471403
3.032000,0.99536062,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00463938,0.00463938,0.00463938,0.00463938,0.00463938,0.00463938,0.00463938
3.040000,0.99543409,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00456591,0.00456591,0.00456591,0.00456591,0.00456591,0.00456591,0.00456591
3.048000,0.99550640,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00449360,0.00449360,0.00449360,0.00449360,0.00449360,0.00449360,0.00449360
3.056000,0.99557757,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00442243,0.00442243,0.00442243,0.00442243,0.00442243,0.00442243,0.00442243
3.064000,0.99564762,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00435238,0.00435238,0.00435238,0.00435238,0.00435238,0.00435238,0.00435238
3.072000,0.99571655,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00428345,0.00428345,0.00428345,0.00428345,0.00428345,0.00428345,0.00428345
3.080000,0.99578440,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00421560,0.00421560,0.00421560,0.00421560,0.00421560,0.00421560,0.00421560
3.088000,0.99585117,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00414883,0.00414883,0.00414883,0.00414883,0.00414883,0.00414883,0.00414883
3.096000,0.99591689,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00408311,0.00408311,0.00408311,0.00408311,0.00408311,0.00408311,0.00408311
3.104000,0.99598157,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00401843,0.00401843,0.00401843,0.00401843,0.00401843,0.00401843,0.00401843
3.112000,0.99604523,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00395477,0.00395477,0.00395477,0.00395477,0.00395477,0.00395477,0.00395477
3.120000,0.99610788,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00389212,0.00389212,0.00389212,0.00389212,0.00389212,0.00389212,0.00389212
3.128000,0.99616954,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00383046,0.00383046,0.00383046,0.00383046,0.00383046,0.00383046,0.00383046
3.136000,0.99623022,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00376978,0.00376978,0.00376978,0.00376978,0.00376978,0.00376978,0.00376978
3.144000,0.99628995,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00371005,0.00371005,0.00371005,0.00371005,0.00371005,0.00371005,0.00371005
3.152000,0.99634873,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00365127,0.00365127,0.00365127,0.00365127,0.00365127,0.00365127,0.00365127
3.160000,0.99640658,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00359342,0.00359342,0.00359342,0.00359342,0.00359342,0.00359342,0.00359342
3.168000,0.99646352,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00353648,0.00353648,0.00353648,0.00353648,0.00353648,0.00353648,0.00353648
3.176000,0.99651955,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00348045,0.00348045,0.00348045,0.00348045,0.00348045,0.00348045,0.00348045
3.184000,0.99657470,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00342530,0.00342530,0.00342530,0.00342530,0.00342530,0.00342530,0.00342530
3.192000,0.99662898,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00337102,0.00337102,0.00337102,0.00337102,0.00337102,0.00337102,0.00337102
3.200000,0.99668240,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00331760,0.00331760,0.00331760,0.00331760,0.00331760,0.00331760,0.00331760
3.208000,0.99673497,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00326503,0.00326503,0.00326503,0.00326503,0.00326503,0.00326503,0.00326503
3.216000,0.99678671,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00321329,0.00321329,0.00321329,0.00321329,0.00321329,0.00321329,0.00321329
3.224000,0.99683764,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00316236,0.00316236,0.00316236,0.00316236,0.00316236,0.00316236,0.00316236
3.232000,0.99688775,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00311225,0.00311225,0.00311225,0.00311225,0.00311225,0.00311225,0.00311225
3.240000,0.99693708,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00306292,0.00306292,0.00306292,0.00306292,0.00306292,0.00306292,0.00306292
3.248000,0.99698562,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00301438,0.00301438,0.00301438,0.00301438,0.00301438,0.00301438,0.00301438
3.256000,0.99703340,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00296660,0.00296660,0.00296660,0.00296660,0.00296660,0.00296660,0.00296660
3.264000,0.99708041,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00291959,0.00291959,0.00291959,0.00291959,0.00291959,0.00291959,0.00291959
3.272000,0.99712669,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00287331,0.00287331,0.00287331,0.00287331,0.00287331,0.00287331,0.00287331
3.280000,0.99717223,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00282777,0.00282777,0.00282777,0.00282777,0.00282777,0.00282777,0.00282777
3.288000,0.99721705,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00278295,0.00278295,0.00278295,0.00278295,0.00278295,0.00278295,0.00278295
3.296000,0.99726117,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00273883,0.00273883,0.00273883,0.00273883,0.00273883,0.00273883,0.00273883
3.304000,0.99730458,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00269542,0.00269542,0.00269542,0.00269542,0.00269542,0.00269542,0.00269542
3.312000,0.99734731,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00265269,0.00265269,0.00265269,0.00265269,0.00265269,0.00265269,0.00265269
3.320000,0.99738936,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00261064,0.00261064,0.00261064,0.00261064,0.00261064,0.00261064,0.00261064
3.328000,0.99743074,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00256926,0.00256926,0.00256926,0.00256926,0.00256926,0.00256926,0.00256926
3.336000,0.99747147,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00252853,0.00252853,0.00252853,0.00252853,0.00252853,0.00252853,0.00252853
3.344000,0.99751156,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00248844,0.00248844,0.00248844,0.00248844,0.00248844,0.00248844,0.00248844
3.352000,0.99755101,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00244899,0.00244899,0.00244899,0.00244899,0.00244899,0.00244899,0.00244899
3.360000,0.99758983,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00241017,0.00241017,0.00241017,0.00241017,0.00241017,0.00241017,0.00241017
3.368000,0.99762804,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00237196,0.00237196,0.00237196,0.00237196,0.00237196,0.00237196,0.00237196
3.376000,0.99766565,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00233435,0.00233435,0.00233435,0.00233435,0.00233435,0.00233435,0.00233435
3.384000,0.99770266,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00229734,0.00229734,0.00229734,0.00229734,0.00229734,0.00229734,0.00229734
3.392000,0.99773908,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00226092,0.00226092,0.00226092,0.00226092,0.00226092,0.00226092,0.00226092
3.400000,0.99777493,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00222507,0.00222507,0.00222507,0.00222507,0.00222507,0.00222507,0.00222507
3.408000,0.99781021,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00218979,0.00218979,0.00218979,0.00218979,0.00218979,0.00218979,0.00218979
3.416000,0.99784493,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00215507,0.00215507,0.00215507,0.00215507,0.00215507,0.00215507,0.00215507
3.424000,0.99787910,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00212090,0.00212090,0.00212090,0.00212090,0.00212090,0.00212090,0.00212090
3.432000,0.99791273,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00208727,0.00208727,0.00208727,0.00208727,0.00208727,0.00208727,0.00208727
3.440000,0.99794582,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00205418,0.00205418,0.00205418,0.00205418,0.00205418,0.00205418,0.00205418
3.448000,0.99797840,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00202160,0.00202160,0.00202160,0.00202160,0.00202160,0.00202160,0.00202160
3.456000,0.99801045,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00198955,0.00198955,0.00198955,0.00198955,0.00198955,0.00198955,0.00198955
3.464000,0.99804200,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00195800,0.00195800,0.00195800,0.00195800,0.00195800,0.00195800,0.00195800
3.472000,0.99807305,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00192695,0.00192695,0.00192695,0.00192695,0.00192695,0.00192695,0.00192695
3.480000,0.99810361,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00189639,0.00189639,0.00189639,0.00189639,0.00189639,0.00189639,0.00189639
3.488000,0.99813368,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00186632,0.00186632,0.00186632,0.00186632,0.00186632,0.00186632,0.00186632
3.496000,0.99816328,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00183672,0.00183672,0.00183672,0.00183672,0.00183672,0.00183672,0.00183672
3.504000,0.99819240,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00180760,0.00180760,0.00180760,0.00180760,0.00180760,0.00180760,0.00180760
3.512000,0.99822107,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00177893,0.00177893,0.00177893,0.00177893,0.00177893,0.00177893,0.00177893
3.520000,0.99824928,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00175072,0.00175072,0.00175072,0.00175072,0.00175072,0.00175072,0.00175072
3.528000,0.99827705,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00172295,0.00172295,0.00172295,0.00172295,0.00172295,0.00172295,0.00172295
3.536000,0.99830437,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00169563,0.00169563,0.00169563,0.00169563,0.00169563,0.00169563,0.00169563
3.544000,0.99833126,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00166874,0.00166874,0.00166874,0.00166874,0.00166874,0.00166874,0.00166874
3.552000,0.99835773,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00164227,0.00164227,0.00164227,0.00164227,0.00164227,0.00164227,0.00164227
3.560000,0.99838377,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00161623,0.00161623,0.00161623,0.00161623,0.00161623,0.00161623,0.00161623
3.568000,0.99840941,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00159059,0.00159059,0.00159059,0.00159059,0.00159059,0.00159059,0.00159059
3.576000,0.99843463,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00156537,0.00156537,0.00156537,0.00156537,0.00156537,0.00156537,0.00156537
3.584000,0.99845946,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00154054,0.00154054,0.00154054,0.00154054,0.00154054,0.00154054,0.00154054
3.592000,0.99848390,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00151610,0.00151610,0.00151610,0.00151610,0.00151610,0.00151610,0.00151610
3.600000,0.99850794,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00149206,0.00149206,0.00149206,0.00149206,0.00149206,0.00149206,0.00149206
3.608000,0.99853161,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00146839,0.00146839,0.00146839,0.00146839,0.00146839,0.00146839,0.00146839
3.616000,0.99855490,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00144510,0.00144510,0.00144510,0.00144510,0.00144510,0.00144510,0.00144510
3.624000,0.99857782,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00142218,0.00142218,0.00142218,0.00142218,0.00142218,0.00142218,0.00142218
3.632000,0.99860038,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00139962,0.00139962,0.00139962,0.00139962,0.00139962,0.00139962,0.00139962
3.640000,0.99862258,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00137742,0.00137742,0.00137742,0.00137742,0.00137742,0.00137742,0.00137742
3.648000,0.99864443,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00135557,0.00135557,0.00135557,0.00135557,0.00135557,0.00135557,0.00135557
3.656000,0.99866593,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00133407,0.00133407,0.00133407,0.00133407,0.00133407,0.00133407,0.00133407
3.664000,0.99868709,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00131291,0.00131291,0.00131291,0.00131291,0.00131291,0.00131291,0.00131291
3.672000,0.99870792,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00129208,0.00129208,0.00129208,0.00129208,0.00129208,0.00129208,0.00129208
3.680000,0.99872841,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00127159,0.00127159,0.00127159,0.00127159,0.00127159,0.00127159,0.00127159
3.688000,0.99874858,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00125142,0.00125142,0.00125142,0.00125142,0.00125142,0.00125142,0.00125142
3.696000,0.99876843,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00123157,0.00123157,0.00123157,0.00123157,0.00123157,0.00123157,0.00123157
3.704000,0.99878797,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00121203,0.00121203,0.00121203,0.00121203,0.00121203,0.00121203,0.00121203
3.712000,0.99880720,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00119280,0.00119280,0.00119280,0.00119280,0.00119280,0.00119280,0.00119280
3.720000,0.99882612,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00117388,0.00117388,0.00117388,0.00117388,0.00117388,0.00117388,0.00117388
3.728000,0.99884474,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00115526,0.00115526,0.00115526,0.00115526,0.00115526,0.00115526,0.00115526
3.736000,0.99886307,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00113693,0.00113693,0.00113693,0.00113693,0.00113693,0.00113693,0.00113693
3.744000,0.99888110,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00111890,0.00111890,0.00111890,0.00111890,0.00111890,0.00111890,0.00111890
3.752000,0.99889885,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00110115,0.00110115,0.00110115,0.00110115,0.00110115,0.00110115,0.00110115
3.760000,0.99891632,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00108368,0.00108368,0.00108368,0.00108368,0.00108368,0.00108368,0.00108368
3.768000,0.99893351,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00106649,0.00106649,0.00106649,0.00106649,0.00106649,0.00106649,0.00106649
3.776000,0.99895043,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00104957,0.00104957,0.00104957,0.00104957,0.00104957,0.00104957,0.00104957
3.784000,0.99896708,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00103292,0.00103292,0.00103292,0.00103292,0.00103292,0.00103292,0.00103292
3.792000,0.99898347,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00101653,0.00101653,0.00101653,0.00101653,0.00101653,0.00101653,0.00101653
3.800000,0.99899960,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00100040,0.00100040,0.00100040,0.00100040,0.00100040,0.00100040,0.00100040
3.808000,0.99901547,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00098453,0.00098453,0.00098453,0.00098453,0.00098453,0.00098453,0.00098453
3.816000,0.99903109,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00096891,0.00096891,0.00096891,0.00096891,0.00096891,0.00096891,0.00096891
3.824000,0.99904646,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00095354,0.00095354,0.00095354,0.00095354,0.00095354,0.00095354,0.00095354
3.832000,0.99906159,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00093841,0.00093841,0.00093841,0.00093841,0.00093841,0.00093841,0.00093841
3.840000,0.99907648,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00092352,0.00092352,0.00092352,0.00092352,0.00092352,0.00092352,0.00092352
3.848000,0.99909113,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00090887,0.00090887,0.00090887,0.00090887,0.00090887,0.00090887,0.00090887
3.856000,0.99910555,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00089445,0.00089445,0.00089445,0.00089445,0.00089445,0.00089445,0.00089445
3.864000,0.99911974,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00088026,0.00088026,0.00088026,0.00088026,0.00088026,0.00088026,0.00088026
3.872000,0.99913371,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00086629,0.00086629,0.00086629,0.00086629,0.00086629,0.00086629,0.00086629
3.880000,0.99914745,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00085255,0.00085255,0.00085255,0.00085255,0.00085255,0.00085255,0.00085255
3.888000,0.99916098,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00083902,0.00083902,0.00083902,0.00083902,0.00083902,0.00083902,0.00083902
3.896000,0.99917429,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00082571,0.00082571,0.00082571,0.00082571,0.00082571,0.00082571,0.00082571
3.904000,0.99918739,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00081261,0.00081261,0.00081261,0.00081261,0.00081261,0.00081261,0.00081261
3.912000,0.99920028,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00079972,0.00079972,0.00079972,0.00079972,0.00079972,0.00079972,0.00079972
3.920000,0.99921297,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00078703,0.00078703,0.00078703,0.00078703,0.00078703,0.00078703,0.00078703
3.928000,0.99922546,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00077454,0.00077454,0.00077454,0.00077454,0.00077454,0.00077454,0.00077454
3.936000,0.99923775,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00076225,0.00076225,0.00076225,0.00076225,0.00076225,0.00076225,0.00076225
3.944000,0.99924984,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00075016,0.00075016,0.00075016,0.00075016,0.00075016,0.00075016,0.00075016
3.952000,0.99926175,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00073825,0.00073825,0.00073825,0.00073825,0.00073825,0.00073825,0.00073825
3.960000,0.99927346,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00072654,0.00072654,0.00072654,0.00072654,0.00072654,0.00072654,0.00072654
3.968000,0.99928499,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00071501,0.00071501,0.00071501,0.00071501,0.00071501,0.00071501,0.00071501
3.976000,0.99929633,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00070367,0.00070367,0.00070367,0.00070367,0.00070367,0.00070367,0.00070367
3.984000,0.99930750,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00069250,0.00069250,0.00069250,0.00069250,0.00069250,0.00069250,0.00069250
3.992000,0.99931849,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00068151,0.00068151,0.00068151,0.00068151,0.00068151,0.00068151,0.00068151
4.000000,0.99932930,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,1.00000000,0.00067070,0.00067070,0.00067070,0.00067070,0.00067070,0.00067070,0.00067070

